The Carnegie Hubble Program: The Leavitt Law at 3.6 and 4.5 micron in the Milky Way

The Carnegie Hubble Program (CHP) is designed to calibrate the extragalactic distance scale using data from the post-cryogenic era of the Spitzer Space Telescope. The ultimate goal of the CHP is a systematic improvement in the distance scale leading to a determination of the Hubble Constant to within an accuracy of 2%. This paper focuses on the measurement and calibration of the Galactic Cepheid Period-Luminosity (Leavitt) Relation using the warm Spitzer IRAC 1 and 2 bands at 3.6 and 4.5 \mu m. We present photometric measurements covering the period range 4 - 70 days for 37 Galactic Cepheids. Data at 24 phase points were collected for each star. Three PL relations of the form M=a(Log(P)-1)+b are derived. The method adopted here takes the slope a to be -3.31, as determined from the Spitzer LMC data of Scowcroft et al. (2012). Using the geometric HST guide-star distances to ten Galactic Cepheids we find a calibrated 3.6 micron PL zero-point of -5.80\pm0.03. Together with our value for the LMC zero-point we determine a reddening-corrected distance modulus of 18.48\pm0.04 mag to the LMC. The mid-IR Period-Color diagram and the [3.6] - [4.5] color variation with phase are interpreted in terms of CO absorption at 4.5 \mu m. This situation compromises the use of the 4.5 \mu m data for distance determinations.

==> Table_app0.dat <==
      S     Vul |  0.727 0.042    0.940 0.051    1.020 0.030      0     0  
     GY     Sge |  1.187 0.170      0     0        0     0        0     0  
     SV     Vul |  0.461 0.022    0.510 0.020    0.590 0.030      0     0  
      U     Car |  0.265 0.010      0     0        0     0        0     0  
      l     Car |  0.147 0.013      0     0      0.170 0.020 \tablenotemark{1}
      T     Mon |  0.181 0.011    0.179 0.029      0     0        0     0  
     WZ     Sgr |  0.431 0.011    0.458 0.058    0.560 0.010      0     0  
     RU     Sct |  0.921 0.012      0     0      0.950 0.020      0     0  
     SZ     Aql |  0.537 0.017    0.588 0.041      0     0        0     0  
      Y     Oph |  0.645 0.015    0.683 0.010      0     0        0     0  
     CD     Cyg |  0.493 0.015    0.447 0.040      0     0        0     0  
      X     Cyg |  0.228 0.012    0.239 0.029    0.280 0.020      0     0  
     TT     Aql |  0.438 0.011    0.480 0.036      0     0        0     0  
   V340     Nor |  0.321 0.018      0     0      0.290 0.030      0     0  
     TW     Nor |  1.157 0.014      0     0      1.360 0.050      0     0  
   Zeta     Gem |  0.014 0.011    0.031 0.041    0.020 0.010 \tablenotemark{1}
   Beta     Dor |  0.052 0.010      0     0      0.080 0.020 \tablenotemark{1}
      S     Nor |  0.179 0.009    0.268   0      0.170 0.010      0     0  
      S     Sge |  0.100 0.010    0.116 0.016      0     0        0     0  
     DL     Cas |  0.488 0.010    0.487 0.024    0.510 0.010      0     0  
      U     Vul |  0.603 0.011    0.663 0.018      0     0        0     0  
      W     Sgr |  0.108 0.011    0.079 0.017    0.120 0.010 \tablenotemark{1}
    Eta     Aql |  0.130 0.009    0.096 0.015      0     0        0     0  
      U     Aql |  0.360 0.010    0.416   0        0     0        0     0  
      X     Sgr |  0.237 0.015    0.219   0      0.190 0.030 \tablenotemark{1}
      U     Sgr |  0.403 0.009    0.398 0.022    0.500 0.030      0     0  
   V367     Sct |  1.231 0.025      0     0      1.270 0.020      0     0  
      Y     Sgr |  0.191 0.010    0.182 0.021    0.220 0.010 \tablenotemark{1}
      V     Cen |  0.292 0.012    0.167   0      0.280 0.010      0     0  
     CV     Mon |  0.722 0.022    0.681   0      0.750 0.020      0     0  
    Del     Cep |  0.075 0.010    0.087   0      0.070 0.010 \tablenotemark{1}
    CEa     Cas |    0     0      0.503   0        0     0        0     0  
     CF     Cas |  0.553 0.011    0.527 0.025      0     0        0     0  
    CEb     Cas |    0     0      0.479   0        0     0        0     0  
     FF     Aql |  0.196 0.010    0.224 0.017    0.210 0.020 \tablenotemark{1}
      T     Vul |  0.064 0.011    0.068 0.015    0.110 0.020 \tablenotemark{1}
     RT     Aur |  0.059 0.013    0.050 0.036    0.060 0.030 \tablenotemark{1}


==> table02.full.dat <==
     \beta  Dor &    55138.0119 &  1.809 $\pm$  0.019 &  1.793 $\pm$  0.010 \\ 
     \beta  Dor &    55140.2499 &  1.779 $\pm$  0.021 &  1.819 $\pm$  0.004 \\ 
     \beta  Dor &    55140.9730 &  1.805 $\pm$  0.018 &  1.864 $\pm$  0.006 \\ 
     \beta  Dor &    55142.0659 &  1.876 $\pm$  0.019 &  1.939 $\pm$  0.007 \\ 
     \beta  Dor &    55142.8811 &  1.933 $\pm$  0.009 &  1.969 $\pm$  0.008 \\ 
     \beta  Dor &    55144.2599 &  1.959 $\pm$  0.018 &  1.953 $\pm$  0.013 \\ 
     \beta  Dor &    55146.2149 &  1.890 $\pm$  0.016 &  1.872 $\pm$  0.009 \\ 
     \beta  Dor &    55147.1152 &  1.823 $\pm$  0.020 &  1.805 $\pm$  0.005 \\ 
     \beta  Dor &    55147.7998 &  1.810 $\pm$  0.021 &  1.791 $\pm$  0.010 \\ 
     \beta  Dor &    55149.2967 &  1.763 $\pm$  0.020 &  1.782 $\pm$  0.010 \\ 
     \beta  Dor &    55150.3211 &  1.780 $\pm$  0.017 &  1.824 $\pm$  0.012 \\ 
     \beta  Dor &    55151.5730 &  1.858 $\pm$  0.021 &  1.921 $\pm$  0.009 \\ 
     \beta  Dor &    55152.5768 &  1.927 $\pm$  0.017 &  1.973 $\pm$  0.012 \\ 
     \beta  Dor &    55154.0648 &  1.961 $\pm$  0.018 &  1.952 $\pm$  0.010 \\ 
     \beta  Dor &    55155.2853 &  1.919 $\pm$  0.014 &  1.901 $\pm$  0.011 \\ 
     \beta  Dor &    55156.6518 &  1.835 $\pm$  0.016 &  1.815 $\pm$  0.011 \\ 
     \beta  Dor &    55157.5820 &  1.810 $\pm$  0.008 &  1.794 $\pm$  0.011 \\ 
     \beta  Dor &    55158.8034 &  1.772 $\pm$  0.017 &  1.776 $\pm$  0.011 \\ 
     \beta  Dor &    55160.8126 &  1.813 $\pm$  0.023 &  1.880 $\pm$  0.009 \\ 
     \beta  Dor &    55161.8910 &  1.888 $\pm$  0.010 &  1.952 $\pm$  0.008 \\ 
     \beta  Dor &    55162.3555 &  1.920 $\pm$  0.014 &  1.970 $\pm$  0.010 \\ 
     \beta  Dor &    55163.7550 &  1.958 $\pm$  0.012 &  1.946 $\pm$  0.006 \\ 
     \beta  Dor &    55164.9741 &  1.919 $\pm$  0.014 &  1.908 $\pm$  0.014 \\ 
     \beta  Dor &    55165.8061 &  1.895 $\pm$  0.009 &  1.877 $\pm$  0.015 \\ 
         CD Cyg &    55147.1401 &  5.618 $\pm$  0.010 &  5.733 $\pm$  0.004 \\ 
         CD Cyg &    55147.8152 &  5.659 $\pm$  0.012 &  5.740 $\pm$  0.007 \\ 
         CD Cyg &    55148.3628 &  5.675 $\pm$  0.011 &  5.728 $\pm$  0.007 \\ 
         CD Cyg &    55149.3595 &  5.723 $\pm$  0.015 &  5.730 $\pm$  0.004 \\ 
         CD Cyg &    55150.2981 &  5.713 $\pm$  0.017 &  5.696 $\pm$  0.008 \\ 
         CD Cyg &    55150.8732 &  5.587 $\pm$  0.020 &  5.555 $\pm$  0.007 \\ 
         CD Cyg &    55151.7063 &  5.543 $\pm$  0.018 &  5.514 $\pm$  0.008 \\ 
         CD Cyg &    55152.0117 &  5.528 $\pm$  0.010 &  5.505 $\pm$  0.007 \\ 
         CD Cyg &    55153.0145 &  5.463 $\pm$  0.011 &  5.446 $\pm$  0.005 \\ 
         CD Cyg &    55153.4658 &  5.447 $\pm$  0.016 &  5.423 $\pm$  0.008 \\ 
         CD Cyg &    55154.1197 &  5.409 $\pm$  0.007 &  5.392 $\pm$  0.006 \\ 
         CD Cyg &    55154.7093 &  5.381 $\pm$  0.013 &  5.370 $\pm$  0.008 \\ 
         CD Cyg &    55155.5184 &  5.353 $\pm$  0.015 &  5.364 $\pm$  0.007 \\ 
         CD Cyg &    55156.2294 &  5.332 $\pm$  0.007 &  5.375 $\pm$  0.004 \\ 
         CD Cyg &    55157.2037 &  5.328 $\pm$  0.014 &  5.392 $\pm$  0.007 \\ 
         CD Cyg &    55157.8669 &  5.331 $\pm$  0.015 &  5.412 $\pm$  0.008 \\ 
         CD Cyg &    55158.4195 &  5.337 $\pm$  0.015 &  5.425 $\pm$  0.005 \\ 
         CD Cyg &    55158.9929 &  5.347 $\pm$  0.011 &  5.450 $\pm$  0.006 \\ 
         CD Cyg &    55159.7584 &  5.369 $\pm$  0.007 &  5.481 $\pm$  0.009 \\ 
         CD Cyg &    55160.8400 &  5.416 $\pm$  0.010 &  5.537 $\pm$  0.008 \\ 
         CD Cyg &    55161.1906 &  5.430 $\pm$  0.007 &  5.562 $\pm$  0.005 \\ 
         CD Cyg &    55161.8165 &  5.470 $\pm$  0.011 &  5.602 $\pm$  0.002 \\ 
         CD Cyg &    55162.8009 &  5.529 $\pm$  0.005 &  5.662 $\pm$  0.007 \\ 
         CD Cyg &    55163.3453 &  5.570 $\pm$  0.007 &  5.698 $\pm$  0.004 \\ 
        CEa Cas &    55133.9340 &  7.677 $\pm$  0.022 &  7.681 $\pm$  0.020 \\ 
        CEa Cas &    55135.8168 &  7.833 $\pm$  0.013 &  7.796 $\pm$  0.014 \\ 
        CEa Cas &    55136.3922 &  7.768 $\pm$  0.018 &  7.731 $\pm$  0.013 \\ 
        CEa Cas &    55137.5988 &  7.671 $\pm$  0.022 &  7.637 $\pm$  0.016 \\ 
        CEa Cas &    55138.8287 &  7.671 $\pm$  0.023 &  7.662 $\pm$  0.015 \\ 
        CEa Cas &    55140.8753 &  7.834 $\pm$  0.020 &  7.819 $\pm$  0.019 \\ 
        CEa Cas &    55142.0487 &  7.703 $\pm$  0.022 &  7.664 $\pm$  0.022 \\ 
        CEa Cas &    55444.0666 &  7.823 $\pm$  0.020 &  7.826 $\pm$  0.020 \\ 
        CEa Cas &    55446.2447 &  7.654 $\pm$  0.016 &  7.634 $\pm$  0.013 \\ 
        CEa Cas &    55447.3570 &  7.667 $\pm$  0.013 &  7.665 $\pm$  0.009 \\ 
        CEa Cas &    55448.8121 &  7.791 $\pm$  0.021 &  7.800 $\pm$  0.013 \\ 
        CEa Cas &    55449.0805 &  7.814 $\pm$  0.012 &  7.807 $\pm$  0.016 \\ 
        CEa Cas &    55450.2698 &  7.707 $\pm$  0.023 &  7.685 $\pm$  0.016 \\ 
        CEa Cas &    55452.2721 &  7.669 $\pm$  0.018 &  7.663 $\pm$  0.016 \\ 
        CEa Cas &    55453.2443 &  7.727 $\pm$  0.012 &  7.722 $\pm$  0.012 \\ 
        CEa Cas &    55454.6203 &  7.835 $\pm$  0.023 &  7.801 $\pm$  0.020 \\ 
        CEa Cas &    55456.0621 &  7.669 $\pm$  0.010 &  7.640 $\pm$  0.015 \\ 
        CEa Cas &    55456.5909 &  7.662 $\pm$  0.018 &  7.635 $\pm$  0.017 \\ 
        CEa Cas &    55457.5918 &  7.682 $\pm$  0.015 &  7.670 $\pm$  0.023 \\ 
        CEa Cas &    55459.0062 &  7.782 $\pm$  0.010 &  7.789 $\pm$  0.016 \\ 
        CEa Cas &    55460.4288 &  7.728 $\pm$  0.019 &  7.702 $\pm$  0.021 \\ 
        CEa Cas &    55461.8381 &  7.664 $\pm$  0.006 &  7.650 $\pm$  0.014 \\ 
        CEa Cas &    55462.2520 &  7.658 $\pm$  0.022 &  7.651 $\pm$  0.021 \\ 
        CEa Cas &    55463.6624 &  7.728 $\pm$  0.015 &  7.736 $\pm$  0.022 \\ 
        CEb Cas &    55133.9340 &  7.944 $\pm$  0.026 &  7.915 $\pm$  0.021 \\ 
        CEb Cas &    55135.8168 &  7.846 $\pm$  0.010 &  7.796 $\pm$  0.018 \\ 
        CEb Cas &    55136.3922 &  7.823 $\pm$  0.022 &  7.788 $\pm$  0.020 \\ 
        CEb Cas &    55137.5988 &  7.847 $\pm$  0.026 &  7.832 $\pm$  0.018 \\ 
        CEb Cas &    55138.8287 &  7.987 $\pm$  0.012 &  7.962 $\pm$  0.021 \\ 
        CEb Cas &    55140.8753 &  7.819 $\pm$  0.017 &  7.778 $\pm$  0.017 \\ 
        CEb Cas &    55142.0487 &  7.866 $\pm$  0.005 &  7.840 $\pm$  0.026 \\ 
        CEb Cas &    55444.0666 &  7.967 $\pm$  0.009 &  7.924 $\pm$  0.013 \\ 
        CEb Cas &    55446.2447 &  7.823 $\pm$  0.021 &  7.803 $\pm$  0.026 \\ 
        CEb Cas &    55447.3570 &  7.929 $\pm$  0.027 &  7.902 $\pm$  0.020 \\ 
        CEb Cas &    55448.8121 &  7.915 $\pm$  0.018 &  7.860 $\pm$  0.010 \\ 
        CEb Cas &    55449.0805 &  7.863 $\pm$  0.021 &  7.813 $\pm$  0.024 \\ 
        CEb Cas &    55450.2698 &  7.828 $\pm$  0.016 &  7.781 $\pm$  0.016 \\ 
        CEb Cas &    55452.2721 &  7.975 $\pm$  0.015 &  7.944 $\pm$  0.019 \\ 
        CEb Cas &    55453.2443 &  7.919 $\pm$  0.019 &  7.880 $\pm$  0.017 \\ 
        CEb Cas &    55454.6203 &  7.810 $\pm$  0.014 &  7.771 $\pm$  0.019 \\ 
        CEb Cas &    55456.0621 &  7.898 $\pm$  0.021 &  7.873 $\pm$  0.014 \\ 
        CEb Cas &    55456.5909 &  7.975 $\pm$  0.021 &  7.937 $\pm$  0.027 \\ 
        CEb Cas &    55457.5918 &  7.947 $\pm$  0.019 &  7.908 $\pm$  0.018 \\ 
        CEb Cas &    55459.0062 &  7.825 $\pm$  0.014 &  7.781 $\pm$  0.013 \\ 
        CEb Cas &    55460.4288 &  7.894 $\pm$  0.022 &  7.851 $\pm$  0.022 \\ 
        CEb Cas &    55461.8381 &  7.979 $\pm$  0.012 &  7.945 $\pm$  0.020 \\ 
        CEb Cas &    55462.2520 &  7.911 $\pm$  0.017 &  7.865 $\pm$  0.029 \\ 
        CEb Cas &    55463.6624 &  7.823 $\pm$  0.018 &  7.787 $\pm$  0.022 \\ 
         CF Cas &    55133.9340 &  7.755 $\pm$  0.013 &  7.717 $\pm$  0.020 \\ 
         CF Cas &    55135.8168 &  7.856 $\pm$  0.017 &  7.840 $\pm$  0.011 \\ 
         CF Cas &    55136.3922 &  7.914 $\pm$  0.003 &  7.885 $\pm$  0.019 \\ 
         CF Cas &    55137.5988 &  7.788 $\pm$  0.015 &  7.750 $\pm$  0.015 \\ 
         CF Cas &    55138.8287 &  7.754 $\pm$  0.019 &  7.716 $\pm$  0.017 \\ 
         CF Cas &    55140.8753 &  7.868 $\pm$  0.016 &  7.858 $\pm$  0.019 \\ 
         CF Cas &    55142.0487 &  7.852 $\pm$  0.019 &  7.802 $\pm$  0.018 \\ 
         CF Cas &    55444.0666 &  7.889 $\pm$  0.018 &  7.848 $\pm$  0.010 \\ 
         CF Cas &    55446.2447 &  7.750 $\pm$  0.014 &  7.731 $\pm$  0.015 \\ 
         CF Cas &    55447.3570 &  7.798 $\pm$  0.014 &  7.795 $\pm$  0.022 \\ 
         CF Cas &    55448.8121 &  7.899 $\pm$  0.010 &  7.860 $\pm$  0.022 \\ 
         CF Cas &    55449.0805 &  7.883 $\pm$  0.011 &  7.829 $\pm$  0.021 \\ 
         CF Cas &    55450.2698 &  7.759 $\pm$  0.012 &  7.725 $\pm$  0.014 \\ 
         CF Cas &    55452.2721 &  7.805 $\pm$  0.014 &  7.802 $\pm$  0.020 \\ 
         CF Cas &    55453.2443 &  7.897 $\pm$  0.017 &  7.884 $\pm$  0.011 \\ 
         CF Cas &    55454.6203 &  7.778 $\pm$  0.010 &  7.742 $\pm$  0.014 \\ 
         CF Cas &    55456.0621 &  7.756 $\pm$  0.021 &  7.723 $\pm$  0.014 \\ 
         CF Cas &    55456.5909 &  7.767 $\pm$  0.010 &  7.760 $\pm$  0.016 \\ 
         CF Cas &    55457.5918 &  7.850 $\pm$  0.008 &  7.848 $\pm$  0.017 \\ 
         CF Cas &    55459.0062 &  7.841 $\pm$  0.018 &  7.793 $\pm$  0.013 \\ 
         CF Cas &    55460.4288 &  7.748 $\pm$  0.013 &  7.717 $\pm$  0.015 \\ 
         CF Cas &    55461.8381 &  7.808 $\pm$  0.017 &  7.792 $\pm$  0.021 \\ 
         CF Cas &    55462.2520 &  7.829 $\pm$  0.016 &  7.828 $\pm$  0.012 \\ 
         CF Cas &    55463.6624 &  7.875 $\pm$  0.016 &  7.837 $\pm$  0.008 \\ 
         CV Mon &    55147.1210 &  6.424 $\pm$  0.013 &  6.431 $\pm$  0.012 \\ 
         CV Mon &    55149.2322 &  6.343 $\pm$  0.010 &  6.313 $\pm$  0.006 \\ 
         CV Mon &    55150.3144 &  6.303 $\pm$  0.014 &  6.285 $\pm$  0.007 \\ 
         CV Mon &    55150.8479 &  6.311 $\pm$  0.017 &  6.297 $\pm$  0.007 \\ 
         CV Mon &    55152.3242 &  6.403 $\pm$  0.012 &  6.415 $\pm$  0.008 \\ 
         CV Mon &    55153.4511 &  6.500 $\pm$  0.016 &  6.471 $\pm$  0.011 \\ 
         CV Mon &    55154.6947 &  6.341 $\pm$  0.011 &  6.307 $\pm$  0.009 \\ 
         CV Mon &    55156.4856 &  6.313 $\pm$  0.020 &  6.307 $\pm$  0.009 \\ 
         CV Mon &    55157.7560 &  6.408 $\pm$  0.008 &  6.418 $\pm$  0.010 \\ 
         CV Mon &    55158.9638 &  6.480 $\pm$  0.008 &  6.450 $\pm$  0.007 \\ 
         CV Mon &    55159.2486 &  6.443 $\pm$  0.013 &  6.416 $\pm$  0.010 \\ 
         CV Mon &    55160.8194 &  6.309 $\pm$  0.014 &  6.280 $\pm$  0.009 \\ 
         CV Mon &    55161.8025 &  6.319 $\pm$  0.016 &  6.307 $\pm$  0.011 \\ 
         CV Mon &    55163.3245 &  6.432 $\pm$  0.012 &  6.441 $\pm$  0.011 \\ 
         CV Mon &    55164.2666 &  6.493 $\pm$  0.016 &  6.465 $\pm$  0.010 \\ 
         CV Mon &    55165.3921 &  6.339 $\pm$  0.006 &  6.306 $\pm$  0.006 \\ 
         CV Mon &    55166.6257 &  6.305 $\pm$  0.006 &  6.291 $\pm$  0.016 \\ 
         CV Mon &    55168.0143 &  6.366 $\pm$  0.013 &  6.364 $\pm$  0.009 \\ 
         CV Mon &    55168.9331 &  6.456 $\pm$  0.007 &  6.465 $\pm$  0.006 \\ 
         CV Mon &    55171.2466 &  6.310 $\pm$  0.016 &  6.292 $\pm$  0.010 \\ 
         CV Mon &    55171.3300 &  6.310 $\pm$  0.009 &  6.283 $\pm$  0.006 \\ 
         CV Mon &    55172.6238 &  6.323 $\pm$  0.018 &  6.312 $\pm$  0.014 \\ 
         CV Mon &    55173.9946 &  6.418 $\pm$  0.011 &  6.433 $\pm$  0.007 \\ 
         CV Mon &    55175.0221 &  6.486 $\pm$  0.011 &  6.468 $\pm$  0.012 \\ 
    \delta  Cep &    55133.9304 &  2.257 $\pm$  0.014 &  2.276 $\pm$  0.007 \\ 
    \delta  Cep &    55135.8131 &  2.206 $\pm$  0.012 &  2.186 $\pm$  0.009 \\ 
    \delta  Cep &    55136.3884 &  2.161 $\pm$  0.015 &  2.151 $\pm$  0.005 \\ 
    \delta  Cep &    55138.3372 &  2.183 $\pm$  0.007 &  2.187 $\pm$  0.009 \\ 
    \delta  Cep &    55138.8250 &  2.206 $\pm$  0.016 &  2.217 $\pm$  0.008 \\ 
    \delta  Cep &    55140.8790 &  2.285 $\pm$  0.005 &  2.259 $\pm$  0.009 \\ 
    \delta  Cep &    55141.6309 &  2.170 $\pm$  0.008 &  2.152 $\pm$  0.006 \\ 
    \delta  Cep &    55423.5547 &  2.241 $\pm$  0.013 &  2.257 $\pm$  0.005 \\ 
    \delta  Cep &    55425.1377 &  2.312 $\pm$  0.009 &  2.289 $\pm$  0.005 \\ 
    \delta  Cep &    55426.3035 &  2.157 $\pm$  0.014 &  2.137 $\pm$  0.006 \\ 
    \delta  Cep &    55427.5178 &  2.151 $\pm$  0.007 &  2.154 $\pm$  0.006 \\ 
    \delta  Cep &    55428.7090 &  2.222 $\pm$  0.011 &  2.241 $\pm$  0.005 \\ 
    \delta  Cep &    55431.6357 &  2.161 $\pm$  0.010 &  2.138 $\pm$  0.015 \\ 
    \delta  Cep &    55434.1877 &  2.230 $\pm$  0.007 &  2.247 $\pm$  0.005 \\ 
    \delta  Cep &    55435.1057 &  2.333 $\pm$  0.012 &  2.350 $\pm$  0.010 \\ 
    \delta  Cep &    55435.7283 &  2.335 $\pm$  0.008 &  2.316 $\pm$  0.005 \\ 
    \delta  Cep &    55437.1893 &  2.153 $\pm$  0.009 &  2.136 $\pm$  0.011 \\ 
    \delta  Cep &    55438.2381 &  2.155 $\pm$  0.009 &  2.145 $\pm$  0.004 \\ 
    \delta  Cep &    55439.2848 &  2.209 $\pm$  0.014 &  2.219 $\pm$  0.007 \\ 
    \delta  Cep &    55440.6919 &  2.346 $\pm$  0.009 &  2.361 $\pm$  0.004 \\ 
    \delta  Cep &    55441.7738 &  2.197 $\pm$  0.013 &  2.170 $\pm$  0.008 \\ 
    \delta  Cep &    55443.1013 &  2.147 $\pm$  0.016 &  2.130 $\pm$  0.012 \\ 
    \delta  Cep &    55444.8241 &  2.221 $\pm$  0.008 &  2.239 $\pm$  0.004 \\ 
    \delta  Cep &    55446.2495 &  2.355 $\pm$  0.011 &  2.350 $\pm$  0.008 \\ 
         DL Cas &    55449.0770 &  5.777 $\pm$  0.020 &  5.817 $\pm$  0.009 \\ 
         DL Cas &    55450.8590 &  5.893 $\pm$  0.015 &  5.892 $\pm$  0.007 \\ 
         DL Cas &    55452.2750 &  5.808 $\pm$  0.015 &  5.792 $\pm$  0.007 \\ 
         DL Cas &    55453.2473 &  5.754 $\pm$  0.016 &  5.741 $\pm$  0.005 \\ 
         DL Cas &    55454.6168 &  5.717 $\pm$  0.009 &  5.709 $\pm$  0.010 \\ 
         DL Cas &    55456.0586 &  5.738 $\pm$  0.017 &  5.753 $\pm$  0.005 \\ 
         DL Cas &    55456.5874 &  5.752 $\pm$  0.018 &  5.779 $\pm$  0.009 \\ 
         DL Cas &    55457.5948 &  5.814 $\pm$  0.015 &  5.855 $\pm$  0.008 \\ 
         DL Cas &    55459.0092 &  5.884 $\pm$  0.017 &  5.888 $\pm$  0.009 \\ 
         DL Cas &    55460.4317 &  5.792 $\pm$  0.015 &  5.778 $\pm$  0.009 \\ 
         DL Cas &    55462.2550 &  5.726 $\pm$  0.015 &  5.726 $\pm$  0.004 \\ 
         DL Cas &    55462.4970 &  5.720 $\pm$  0.006 &  5.710 $\pm$  0.009 \\ 
         DL Cas &    55463.6589 &  5.726 $\pm$  0.008 &  5.739 $\pm$  0.005 \\ 
         DL Cas &    55464.8235 &  5.765 $\pm$  0.018 &  5.798 $\pm$  0.008 \\ 
         DL Cas &    55466.1046 &  5.850 $\pm$  0.003 &  5.888 $\pm$  0.007 \\ 
         DL Cas &    55467.2469 &  5.880 $\pm$  0.011 &  5.876 $\pm$  0.005 \\ 
         DL Cas &    55468.6788 &  5.778 $\pm$  0.015 &  5.760 $\pm$  0.008 \\ 
         DL Cas &    55469.7536 &  5.742 $\pm$  0.013 &  5.732 $\pm$  0.010 \\ 
         DL Cas &    55470.9200 &  5.711 $\pm$  0.010 &  5.711 $\pm$  0.005 \\ 
         DL Cas &    55472.9566 &  5.765 $\pm$  0.012 &  5.804 $\pm$  0.006 \\ 
         DL Cas &    55473.9709 &  5.837 $\pm$  0.003 &  5.885 $\pm$  0.003 \\ 
         DL Cas &    55474.9114 &  5.889 $\pm$  0.016 &  5.890 $\pm$  0.010 \\ 
         DL Cas &    55475.7389 &  5.857 $\pm$  0.008 &  5.849 $\pm$  0.009 \\ 
         DL Cas &    55477.5461 &  5.743 $\pm$  0.007 &  5.734 $\pm$  0.006 \\ 
      \eta  Aql &    55147.1547 &  1.798 $\pm$  0.020 &  1.787 $\pm$  0.010 \\ 
      \eta  Aql &    55149.3779 &  1.832 $\pm$  0.017 &  1.858 $\pm$  0.011 \\ 
      \eta  Aql &    55150.3635 &  1.909 $\pm$  0.010 &  1.960 $\pm$  0.010 \\ 
      \eta  Aql &    55150.9372 &  1.974 $\pm$  0.010 &  2.011 $\pm$  0.010 \\ 
      \eta  Aql &    55153.0293 &  1.836 $\pm$  0.019 &  1.810 $\pm$  0.015 \\ 
      \eta  Aql &    55153.4773 &  1.821 $\pm$  0.012 &  1.794 $\pm$  0.011 \\ 
      \eta  Aql &    55154.7336 &  1.785 $\pm$  0.013 &  1.766 $\pm$  0.014 \\ 
      \eta  Aql &    55156.2167 &  1.816 $\pm$  0.019 &  1.836 $\pm$  0.016 \\ 
      \eta  Aql &    55156.9830 &  1.854 $\pm$  0.019 &  1.904 $\pm$  0.011 \\ 
      \eta  Aql &    55158.4341 &  1.988 $\pm$  0.015 &  2.009 $\pm$  0.006 \\ 
      \eta  Aql &    55159.2668 &  1.961 $\pm$  0.016 &  1.933 $\pm$  0.013 \\ 
      \eta  Aql &    55160.8652 &  1.806 $\pm$  0.029 &  1.792 $\pm$  0.012 \\ 
      \eta  Aql &    55161.8356 &  1.783 $\pm$  0.016 &  1.778 $\pm$  0.007 \\ 
      \eta  Aql &    55163.3560 &  1.822 $\pm$  0.007 &  1.834 $\pm$  0.010 \\ 
      \eta  Aql &    55164.5487 &  1.897 $\pm$  0.014 &  1.940 $\pm$  0.004 \\ 
      \eta  Aql &    55165.6782 &  1.995 $\pm$  0.011 &  2.003 $\pm$  0.009 \\ 
      \eta  Aql &    55166.6399 &  1.931 $\pm$  0.012 &  1.904 $\pm$  0.012 \\ 
      \eta  Aql &    55167.9920 &  1.806 $\pm$  0.019 &  1.786 $\pm$  0.012 \\ 
      \eta  Aql &    55168.9790 &  1.783 $\pm$  0.022 &  1.769 $\pm$  0.008 \\ 
      \eta  Aql &    55171.2595 &  1.857 $\pm$  0.014 &  1.893 $\pm$  0.009 \\ 
      \eta  Aql &    55171.4789 &  1.874 $\pm$  0.012 &  1.914 $\pm$  0.008 \\ 
      \eta  Aql &    55172.6427 &  1.984 $\pm$  0.010 &  2.010 $\pm$  0.008 \\ 
      \eta  Aql &    55174.0103 &  1.890 $\pm$  0.016 &  1.860 $\pm$  0.012 \\ 
      \eta  Aql &    55175.2651 &  1.807 $\pm$  0.012 &  1.786 $\pm$  0.010 \\ 
         FF Aql &    55142.0575 &  3.364 $\pm$  0.010 &  3.342 $\pm$  0.004 \\ 
         FF Aql &    55143.9433 &  3.411 $\pm$  0.008 &  3.388 $\pm$  0.003 \\ 
         FF Aql &    55145.3067 &  3.344 $\pm$  0.008 &  3.323 $\pm$  0.007 \\ 
         FF Aql &    55146.1185 &  3.355 $\pm$  0.008 &  3.330 $\pm$  0.003 \\ 
         FF Aql &    55147.8243 &  3.402 $\pm$  0.008 &  3.382 $\pm$  0.006 \\ 
         FF Aql &    55148.3688 &  3.414 $\pm$  0.014 &  3.385 $\pm$  0.007 \\ 
         FF Aql &    55149.3691 &  3.363 $\pm$  0.011 &  3.339 $\pm$  0.007 \\ 
         FF Aql &    55150.8830 &  3.359 $\pm$  0.009 &  3.335 $\pm$  0.005 \\ 
         FF Aql &    55152.0180 &  3.394 $\pm$  0.007 &  3.374 $\pm$  0.002 \\ 
         FF Aql &    55153.0205 &  3.405 $\pm$  0.008 &  3.384 $\pm$  0.003 \\ 
         FF Aql &    55154.7250 &  3.354 $\pm$  0.009 &  3.325 $\pm$  0.005 \\ 
         FF Aql &    55156.2199 &  3.386 $\pm$  0.008 &  3.368 $\pm$  0.003 \\ 
         FF Aql &    55156.9864 &  3.411 $\pm$  0.007 &  3.387 $\pm$  0.006 \\ 
         FF Aql &    55157.8579 &  3.392 $\pm$  0.010 &  3.365 $\pm$  0.003 \\ 
         FF Aql &    55159.2766 &  3.349 $\pm$  0.010 &  3.327 $\pm$  0.007 \\ 
         FF Aql &    55160.8527 &  3.397 $\pm$  0.006 &  3.371 $\pm$  0.005 \\ 
         FF Aql &    55161.8300 &  3.415 $\pm$  0.005 &  3.385 $\pm$  0.002 \\ 
         FF Aql &    55162.8081 &  3.364 $\pm$  0.012 &  3.336 $\pm$  0.005 \\ 
         FF Aql &    55164.0327 &  3.356 $\pm$  0.008 &  3.329 $\pm$  0.005 \\ 
         FF Aql &    55165.1913 &  3.386 $\pm$  0.008 &  3.362 $\pm$  0.005 \\ 
         FF Aql &    55166.4537 &  3.408 $\pm$  0.005 &  3.382 $\pm$  0.006 \\ 
         FF Aql &    55167.4534 &  3.359 $\pm$  0.008 &  3.326 $\pm$  0.007 \\ 
         FF Aql &    55168.9455 &  3.365 $\pm$  0.012 &  3.340 $\pm$  0.004 \\ 
         FF Aql &    55169.8994 &  3.401 $\pm$  0.006 &  3.374 $\pm$  0.003 \\ 
         GY Sge &    55348.8259 &  4.396 $\pm$  0.014 &  4.332 $\pm$  0.006 \\ 
         GY Sge &    55350.5133 &  4.378 $\pm$  0.005 &  4.314 $\pm$  0.004 \\ 
         GY Sge &    55352.1323 &  4.350 $\pm$  0.007 &  4.295 $\pm$  0.006 \\ 
         GY Sge &    55354.3660 &  4.325 $\pm$  0.012 &  4.267 $\pm$  0.008 \\ 
         GY Sge &    55356.5830 &  4.291 $\pm$  0.008 &  4.247 $\pm$  0.007 \\ 
         GY Sge &    55358.7173 &  4.268 $\pm$  0.008 &  4.240 $\pm$  0.003 \\ 
         GY Sge &    55361.1853 &  4.241 $\pm$  0.010 &  4.237 $\pm$  0.008 \\ 
         GY Sge &    55363.4865 &  4.226 $\pm$  0.010 &  4.248 $\pm$  0.006 \\ 
         GY Sge &    55366.6801 &  4.215 $\pm$  0.010 &  4.260 $\pm$  0.008 \\ 
         GY Sge &    55368.2171 &  4.216 $\pm$  0.009 &  4.272 $\pm$  0.006 \\ 
         GY Sge &    55370.3927 &  4.211 $\pm$  0.005 &  4.288 $\pm$  0.008 \\ 
         GY Sge &    55373.5457 &  4.220 $\pm$  0.008 &  4.313 $\pm$  0.007 \\ 
         GY Sge &    55374.7452 &  4.231 $\pm$  0.012 &  4.325 $\pm$  0.006 \\ 
         GY Sge &    55376.4426 &  4.244 $\pm$  0.006 &  4.343 $\pm$  0.007 \\ 
         GY Sge &    55378.1870 &  4.259 $\pm$  0.006 &  4.366 $\pm$  0.008 \\ 
         GY Sge &    55380.3791 &  4.287 $\pm$  0.007 &  4.392 $\pm$  0.004 \\ 
         GY Sge &    55382.3187 &  4.315 $\pm$  0.013 &  4.421 $\pm$  0.008 \\ 
         GY Sge &    55384.7476 &  4.345 $\pm$  0.007 &  4.453 $\pm$  0.006 \\ 
         GY Sge &    55387.9398 &  4.396 $\pm$  0.006 &  4.495 $\pm$  0.007 \\ 
         GY Sge &    55390.0277 &  4.423 $\pm$  0.005 &  4.509 $\pm$  0.006 \\ 
         GY Sge &    55391.0211 &  4.435 $\pm$  0.004 &  4.511 $\pm$  0.010 \\ 
         GY Sge &    55393.7406 &  4.448 $\pm$  0.010 &  4.480 $\pm$  0.007 \\ 
         GY Sge &    55397.0508 &  4.430 $\pm$  0.010 &  4.395 $\pm$  0.006 \\ 
         GY Sge &    55398.8960 &  4.413 $\pm$  0.016 &  4.355 $\pm$  0.004 \\ 
         RT Aur &    55147.1291 &  3.864 $\pm$  0.009 &  3.877 $\pm$  0.006 \\ 
         RT Aur &    55149.2400 &  3.792 $\pm$  0.012 &  3.776 $\pm$  0.005 \\ 
         RT Aur &    55150.3073 &  3.817 $\pm$  0.010 &  3.816 $\pm$  0.007 \\ 
         RT Aur &    55150.8529 &  3.867 $\pm$  0.012 &  3.875 $\pm$  0.007 \\ 
         RT Aur &    55152.3320 &  3.841 $\pm$  0.009 &  3.824 $\pm$  0.006 \\ 
         RT Aur &    55153.4471 &  3.792 $\pm$  0.004 &  3.781 $\pm$  0.008 \\ 
         RT Aur &    55154.6996 &  3.880 $\pm$  0.007 &  3.888 $\pm$  0.007 \\ 
         RT Aur &    55156.4784 &  3.798 $\pm$  0.012 &  3.780 $\pm$  0.007 \\ 
         RT Aur &    55157.8115 &  3.817 $\pm$  0.010 &  3.821 $\pm$  0.006 \\ 
         RT Aur &    55158.9687 &  3.951 $\pm$  0.008 &  3.956 $\pm$  0.008 \\ 
         RT Aur &    55159.2566 &  3.969 $\pm$  0.012 &  3.972 $\pm$  0.006 \\ 
         RT Aur &    55160.8275 &  3.789 $\pm$  0.007 &  3.777 $\pm$  0.007 \\ 
         RT Aur &    55161.8076 &  3.839 $\pm$  0.004 &  3.851 $\pm$  0.007 \\ 
         RT Aur &    55163.3295 &  3.905 $\pm$  0.010 &  3.890 $\pm$  0.006 \\ 
         RT Aur &    55164.2736 &  3.789 $\pm$  0.008 &  3.773 $\pm$  0.007 \\ 
         RT Aur &    55165.3972 &  3.830 $\pm$  0.013 &  3.833 $\pm$  0.005 \\ 
         RT Aur &    55166.6309 &  3.968 $\pm$  0.013 &  3.972 $\pm$  0.007 \\ 
         RT Aur &    55168.0102 &  3.788 $\pm$  0.015 &  3.774 $\pm$  0.005 \\ 
         RT Aur &    55168.9291 &  3.818 $\pm$  0.007 &  3.815 $\pm$  0.006 \\ 
         RT Aur &    55171.1663 &  3.808 $\pm$  0.011 &  3.796 $\pm$  0.009 \\ 
         RT Aur &    55171.3349 &  3.795 $\pm$  0.012 &  3.785 $\pm$  0.007 \\ 
         RT Aur &    55172.6583 &  3.815 $\pm$  0.005 &  3.818 $\pm$  0.003 \\ 
         RT Aur &    55173.9996 &  3.960 $\pm$  0.011 &  3.966 $\pm$  0.003 \\ 
         RT Aur &    55175.0271 &  3.801 $\pm$  0.013 &  3.783 $\pm$  0.006 \\ 
         RU Sct &    55329.8615 &  4.991 $\pm$  0.009 &  4.948 $\pm$  0.007 \\ 
         RU Sct &    55330.6491 &  4.904 $\pm$  0.012 &  4.854 $\pm$  0.003 \\ 
         RU Sct &    55331.2140 &  4.898 $\pm$  0.015 &  4.846 $\pm$  0.008 \\ 
         RU Sct &    55332.0278 &  4.878 $\pm$  0.008 &  4.836 $\pm$  0.005 \\ 
         RU Sct &    55333.3643 &  4.825 $\pm$  0.011 &  4.781 $\pm$  0.003 \\ 
         RU Sct &    55333.9540 &  4.797 $\pm$  0.011 &  4.753 $\pm$  0.004 \\ 
         RU Sct &    55334.5923 &  4.770 $\pm$  0.006 &  4.736 $\pm$  0.005 \\ 
         RU Sct &    55335.5745 &  4.745 $\pm$  0.016 &  4.716 $\pm$  0.005 \\ 
         RU Sct &    55336.6219 &  4.726 $\pm$  0.010 &  4.723 $\pm$  0.004 \\ 
         RU Sct &    55337.1875 &  4.723 $\pm$  0.011 &  4.735 $\pm$  0.006 \\ 
         RU Sct &    55338.3611 &  4.720 $\pm$  0.008 &  4.766 $\pm$  0.006 \\ 
         RU Sct &    55339.0198 &  4.731 $\pm$  0.015 &  4.786 $\pm$  0.007 \\ 
         RU Sct &    55339.8078 &  4.744 $\pm$  0.011 &  4.811 $\pm$  0.006 \\ 
         RU Sct &    55340.8698 &  4.773 $\pm$  0.013 &  4.859 $\pm$  0.003 \\ 
         RU Sct &    55341.3047 &  4.787 $\pm$  0.011 &  4.874 $\pm$  0.006 \\ 
         RU Sct &    55342.1638 &  4.818 $\pm$  0.012 &  4.908 $\pm$  0.007 \\ 
         RU Sct &    55343.2417 &  4.868 $\pm$  0.009 &  4.961 $\pm$  0.004 \\ 
         RU Sct &    55343.5204 &  4.878 $\pm$  0.007 &  4.973 $\pm$  0.004 \\ 
         RU Sct &    55344.5073 &  4.936 $\pm$  0.009 &  5.007 $\pm$  0.005 \\ 
         RU Sct &    55345.4605 &  4.975 $\pm$  0.013 &  5.027 $\pm$  0.006 \\ 
         RU Sct &    55345.9793 &  4.999 $\pm$  0.010 &  5.034 $\pm$  0.007 \\ 
         RU Sct &    55347.3259 &  5.069 $\pm$  0.006 &  5.064 $\pm$  0.006 \\ 
         RU Sct &    55348.0185 &  5.091 $\pm$  0.013 &  5.081 $\pm$  0.007 \\ 
         RU Sct &    55348.8229 &  5.080 $\pm$  0.014 &  5.058 $\pm$  0.006 \\ 
         SV Vul &    55147.1435 &  3.634 $\pm$  0.012 &  3.652 $\pm$  0.008 \\ 
         SV Vul &    55148.3661 &  3.615 $\pm$  0.012 &  3.649 $\pm$  0.007 \\ 
         SV Vul &    55150.3498 &  3.590 $\pm$  0.011 &  3.653 $\pm$  0.008 \\ 
         SV Vul &    55152.0150 &  3.574 $\pm$  0.008 &  3.658 $\pm$  0.007 \\ 
         SV Vul &    55153.9556 &  3.567 $\pm$  0.007 &  3.667 $\pm$  0.005 \\ 
         SV Vul &    55156.1083 &  3.566 $\pm$  0.008 &  3.685 $\pm$  0.009 \\ 
         SV Vul &    55157.8632 &  3.571 $\pm$  0.012 &  3.700 $\pm$  0.004 \\ 
         SV Vul &    55160.8432 &  3.588 $\pm$  0.004 &  3.733 $\pm$  0.003 \\ 
         SV Vul &    55161.8447 &  3.600 $\pm$  0.008 &  3.748 $\pm$  0.006 \\ 
         SV Vul &    55163.3647 &  3.624 $\pm$  0.011 &  3.772 $\pm$  0.008 \\ 
         SV Vul &    55165.1968 &  3.658 $\pm$  0.006 &  3.804 $\pm$  0.007 \\ 
         SV Vul &    55167.2142 &  3.699 $\pm$  0.011 &  3.850 $\pm$  0.006 \\ 
         SV Vul &    55168.9580 &  3.741 $\pm$  0.012 &  3.896 $\pm$  0.007 \\ 
         SV Vul &    55171.2749 &  3.805 $\pm$  0.012 &  3.959 $\pm$  0.008 \\ 
         SV Vul &    55173.0027 &  3.854 $\pm$  0.010 &  4.004 $\pm$  0.006 \\ 
         SV Vul &    55175.0420 &  3.909 $\pm$  0.009 &  4.039 $\pm$  0.004 \\ 
         SV Vul &    55177.0263 &  3.948 $\pm$  0.012 &  4.045 $\pm$  0.009 \\ 
         SV Vul &    55179.0159 &  3.949 $\pm$  0.012 &  3.978 $\pm$  0.008 \\ 
         SV Vul &    55181.1722 &  3.896 $\pm$  0.007 &  3.863 $\pm$  0.003 \\ 
         SV Vul &    55182.0457 &  3.874 $\pm$  0.008 &  3.833 $\pm$  0.004 \\ 
         SV Vul &    55185.1170 &  3.792 $\pm$  0.012 &  3.759 $\pm$  0.008 \\ 
         SV Vul &    55186.0976 &  3.771 $\pm$  0.004 &  3.736 $\pm$  0.006 \\ 
         SV Vul &    55187.1516 &  3.740 $\pm$  0.011 &  3.713 $\pm$  0.008 \\ 
         SV Vul &    55189.9649 &  3.678 $\pm$  0.013 &  3.662 $\pm$  0.002 \\ 
         SZ Aql &    55147.1573 &  4.980 $\pm$  0.007 &  5.112 $\pm$  0.006 \\ 
         SZ Aql &    55147.8091 &  5.018 $\pm$  0.012 &  5.152 $\pm$  0.005 \\ 
         SZ Aql &    55148.3727 &  5.056 $\pm$  0.012 &  5.184 $\pm$  0.006 \\ 
         SZ Aql &    55149.3731 &  5.112 $\pm$  0.009 &  5.233 $\pm$  0.002 \\ 
         SZ Aql &    55150.3660 &  5.160 $\pm$  0.007 &  5.238 $\pm$  0.005 \\ 
         SZ Aql &    55150.9397 &  5.186 $\pm$  0.007 &  5.221 $\pm$  0.007 \\ 
         SZ Aql &    55151.7101 &  5.212 $\pm$  0.010 &  5.218 $\pm$  0.008 \\ 
         SZ Aql &    55152.0220 &  5.231 $\pm$  0.012 &  5.234 $\pm$  0.006 \\ 
         SZ Aql &    55153.0317 &  5.145 $\pm$  0.006 &  5.123 $\pm$  0.004 \\ 
         SZ Aql &    55153.4842 &  5.046 $\pm$  0.009 &  5.014 $\pm$  0.006 \\ 
         SZ Aql &    55154.1231 &  5.031 $\pm$  0.016 &  4.995 $\pm$  0.007 \\ 
         SZ Aql &    55154.7288 &  5.017 $\pm$  0.011 &  4.985 $\pm$  0.006 \\ 
         SZ Aql &    55155.5080 &  4.971 $\pm$  0.010 &  4.945 $\pm$  0.006 \\ 
         SZ Aql &    55156.2117 &  4.932 $\pm$  0.011 &  4.910 $\pm$  0.004 \\ 
         SZ Aql &    55157.2074 &  4.886 $\pm$  0.008 &  4.874 $\pm$  0.006 \\ 
         SZ Aql &    55157.8541 &  4.868 $\pm$  0.011 &  4.869 $\pm$  0.003 \\ 
         SZ Aql &    55158.4129 &  4.846 $\pm$  0.009 &  4.875 $\pm$  0.005 \\ 
         SZ Aql &    55159.2804 &  4.832 $\pm$  0.008 &  4.896 $\pm$  0.005 \\ 
         SZ Aql &    55160.3521 &  4.839 $\pm$  0.008 &  4.922 $\pm$  0.004 \\ 
         SZ Aql &    55160.8565 &  4.845 $\pm$  0.008 &  4.938 $\pm$  0.008 \\ 
         SZ Aql &    55161.1940 &  4.853 $\pm$  0.014 &  4.953 $\pm$  0.004 \\ 
         SZ Aql &    55162.2290 &  4.883 $\pm$  0.014 &  4.994 $\pm$  0.003 \\ 
         SZ Aql &    55162.8041 &  4.905 $\pm$  0.014 &  5.030 $\pm$  0.006 \\ 
         SZ Aql &    55163.3585 &  4.925 $\pm$  0.006 &  5.055 $\pm$  0.006 \\ 
          S Nor &    55300.3795 &  4.163 $\pm$  0.013 &  4.197 $\pm$  0.006 \\ 
          S Nor &    55301.6208 &  4.167 $\pm$  0.013 &  4.158 $\pm$  0.005 \\ 
          S Nor &    55303.1840 &  4.092 $\pm$  0.011 &  4.084 $\pm$  0.003 \\ 
          S Nor &    55304.5581 &  4.015 $\pm$  0.007 &  4.000 $\pm$  0.007 \\ 
          S Nor &    55305.4739 &  3.999 $\pm$  0.012 &  3.997 $\pm$  0.007 \\ 
          S Nor &    55306.6179 &  3.981 $\pm$  0.007 &  4.011 $\pm$  0.004 \\ 
          S Nor &    55307.7250 &  4.010 $\pm$  0.006 &  4.072 $\pm$  0.004 \\ 
          S Nor &    55309.1613 &  4.103 $\pm$  0.011 &  4.178 $\pm$  0.003 \\ 
          S Nor &    55311.1031 &  4.167 $\pm$  0.012 &  4.163 $\pm$  0.006 \\ 
          S Nor &    55311.2817 &  4.166 $\pm$  0.013 &  4.163 $\pm$  0.004 \\ 
          S Nor &    55313.3753 &  4.065 $\pm$  0.014 &  4.057 $\pm$  0.004 \\ 
          S Nor &    55314.1550 &  4.015 $\pm$  0.012 &  3.998 $\pm$  0.004 \\ 
          S Nor &    55315.3812 &  3.991 $\pm$  0.015 &  3.990 $\pm$  0.006 \\ 
          S Nor &    55316.7363 &  3.985 $\pm$  0.008 &  4.025 $\pm$  0.006 \\ 
          S Nor &    55317.7140 &  4.022 $\pm$  0.014 &  4.090 $\pm$  0.006 \\ 
          S Nor &    55318.8072 &  4.093 $\pm$  0.014 &  4.168 $\pm$  0.006 \\ 
          S Nor &    55320.2716 &  4.170 $\pm$  0.014 &  4.176 $\pm$  0.006 \\ 
          S Nor &    55321.2857 &  4.157 $\pm$  0.012 &  4.149 $\pm$  0.007 \\ 
          S Nor &    55322.3749 &  4.105 $\pm$  0.007 &  4.096 $\pm$  0.006 \\ 
          S Nor &    55323.3722 &  4.040 $\pm$  0.013 &  4.030 $\pm$  0.004 \\ 
          S Nor &    55324.9278 &  4.001 $\pm$  0.014 &  3.994 $\pm$  0.007 \\ 
          S Nor &    55325.8113 &  3.979 $\pm$  0.015 &  3.995 $\pm$  0.006 \\ 
          S Nor &    55327.1579 &  4.001 $\pm$  0.011 &  4.065 $\pm$  0.006 \\ 
          S Nor &    55328.5351 &  4.093 $\pm$  0.008 &  4.167 $\pm$  0.007 \\ 
          S Sge &    55147.1507 &  3.634 $\pm$  0.006 &  3.688 $\pm$  0.003 \\ 
          S Sge &    55149.3635 &  3.778 $\pm$  0.007 &  3.773 $\pm$  0.003 \\ 
          S Sge &    55150.3596 &  3.705 $\pm$  0.009 &  3.688 $\pm$  0.005 \\ 
          S Sge &    55150.8773 &  3.653 $\pm$  0.012 &  3.638 $\pm$  0.004 \\ 
          S Sge &    55153.0256 &  3.562 $\pm$  0.012 &  3.548 $\pm$  0.004 \\ 
          S Sge &    55153.4814 &  3.578 $\pm$  0.006 &  3.569 $\pm$  0.006 \\ 
          S Sge &    55154.7165 &  3.597 $\pm$  0.007 &  3.624 $\pm$  0.002 \\ 
          S Sge &    55156.2252 &  3.683 $\pm$  0.011 &  3.747 $\pm$  0.006 \\ 
          S Sge &    55156.9917 &  3.750 $\pm$  0.010 &  3.793 $\pm$  0.004 \\ 
          S Sge &    55158.4304 &  3.747 $\pm$  0.010 &  3.731 $\pm$  0.006 \\ 
          S Sge &    55159.2710 &  3.654 $\pm$  0.011 &  3.638 $\pm$  0.005 \\ 
          S Sge &    55160.8502 &  3.587 $\pm$  0.007 &  3.572 $\pm$  0.003 \\ 
          S Sge &    55161.8243 &  3.575 $\pm$  0.005 &  3.567 $\pm$  0.006 \\ 
          S Sge &    55163.3524 &  3.606 $\pm$  0.009 &  3.637 $\pm$  0.006 \\ 
          S Sge &    55164.5529 &  3.680 $\pm$  0.011 &  3.741 $\pm$  0.005 \\ 
          S Sge &    55165.6710 &  3.767 $\pm$  0.008 &  3.796 $\pm$  0.004 \\ 
          S Sge &    55166.6479 &  3.758 $\pm$  0.008 &  3.745 $\pm$  0.005 \\ 
          S Sge &    55167.9964 &  3.640 $\pm$  0.008 &  3.620 $\pm$  0.004 \\ 
          S Sge &    55168.9431 &  3.610 $\pm$  0.009 &  3.593 $\pm$  0.003 \\ 
          S Sge &    55171.2637 &  3.595 $\pm$  0.008 &  3.611 $\pm$  0.004 \\ 
          S Sge &    55171.4755 &  3.599 $\pm$  0.014 &  3.622 $\pm$  0.006 \\ 
          S Sge &    55172.6469 &  3.658 $\pm$  0.008 &  3.717 $\pm$  0.004 \\ 
          S Sge &    55174.0069 &  3.769 $\pm$  0.011 &  3.799 $\pm$  0.004 \\ 
          S Sge &    55175.0469 &  3.761 $\pm$  0.007 &  3.743 $\pm$  0.005 \\ 
          S Vul &    55134.3647 &  4.350 $\pm$  0.009 &  4.459 $\pm$  0.006 \\ 
          S Vul &    55136.3982 &  4.369 $\pm$  0.006 &  4.479 $\pm$  0.004 \\ 
          S Vul &    55138.7802 &  4.403 $\pm$  0.007 &  4.505 $\pm$  0.005 \\ 
          S Vul &    55142.0543 &  4.434 $\pm$  0.015 &  4.528 $\pm$  0.007 \\ 
          S Vul &    55147.1037 &  4.485 $\pm$  0.005 &  4.525 $\pm$  0.005 \\ 
          S Vul &    55147.8215 &  4.487 $\pm$  0.007 &  4.522 $\pm$  0.005 \\ 
          S Vul &    55150.3525 &  4.493 $\pm$  0.006 &  4.495 $\pm$  0.007 \\ 
          S Vul &    55153.4730 &  4.490 $\pm$  0.011 &  4.456 $\pm$  0.004 \\ 
          S Vul &    55156.1109 &  4.474 $\pm$  0.005 &  4.432 $\pm$  0.005 \\ 
          S Vul &    55159.0002 &  4.449 $\pm$  0.009 &  4.409 $\pm$  0.006 \\ 
          S Vul &    55161.8473 &  4.416 $\pm$  0.012 &  4.382 $\pm$  0.007 \\ 
          S Vul &    55165.0190 &  4.386 $\pm$  0.007 &  4.350 $\pm$  0.002 \\ 
          S Vul &    55167.4507 &  4.362 $\pm$  0.012 &  4.324 $\pm$  0.005 \\ 
          S Vul &    55171.2556 &  4.323 $\pm$  0.004 &  4.303 $\pm$  0.005 \\ 
          S Vul &    55173.1019 &  4.304 $\pm$  0.008 &  4.297 $\pm$  0.005 \\ 
          S Vul &    55176.0501 &  4.288 $\pm$  0.011 &  4.294 $\pm$  0.003 \\ 
          S Vul &    55179.0235 &  4.270 $\pm$  0.010 &  4.297 $\pm$  0.003 \\ 
          S Vul &    55182.0415 &  4.258 $\pm$  0.007 &  4.302 $\pm$  0.006 \\ 
          S Vul &    55185.1142 &  4.256 $\pm$  0.007 &  4.318 $\pm$  0.006 \\ 
          S Vul &    55359.9767 &  4.479 $\pm$  0.015 &  4.434 $\pm$  0.006 \\ 
          S Vul &    55362.2731 &  4.462 $\pm$  0.016 &  4.407 $\pm$  0.005 \\ 
          S Vul &    55366.6830 &  4.420 $\pm$  0.014 &  4.368 $\pm$  0.005 \\ 
          S Vul &    55368.2201 &  4.404 $\pm$  0.009 &  4.351 $\pm$  0.007 \\ 
          S Vul &    55370.3997 &  4.382 $\pm$  0.016 &  4.333 $\pm$  0.007 \\ 
         TT Aql &    55129.0047 &  4.078 $\pm$  0.009 &  4.069 $\pm$  0.004 \\ 
         TT Aql &    55129.5142 &  4.079 $\pm$  0.009 &  4.065 $\pm$  0.008 \\ 
         TT Aql &    55130.0691 &  4.017 $\pm$  0.009 &  3.993 $\pm$  0.004 \\ 
         TT Aql &    55130.8749 &  3.904 $\pm$  0.011 &  3.868 $\pm$  0.004 \\ 
         TT Aql &    55131.1524 &  3.903 $\pm$  0.010 &  3.867 $\pm$  0.005 \\ 
         TT Aql &    55131.7615 &  3.870 $\pm$  0.009 &  3.842 $\pm$  0.007 \\ 
         TT Aql &    55132.3539 &  3.840 $\pm$  0.019 &  3.806 $\pm$  0.004 \\ 
         TT Aql &    55133.0364 &  3.797 $\pm$  0.012 &  3.776 $\pm$  0.005 \\ 
         TT Aql &    55133.5581 &  3.768 $\pm$  0.010 &  3.758 $\pm$  0.005 \\ 
         TT Aql &    55134.3596 &  3.745 $\pm$  0.010 &  3.758 $\pm$  0.003 \\ 
         TT Aql &    55134.5822 &  3.740 $\pm$  0.011 &  3.760 $\pm$  0.003 \\ 
         TT Aql &    55135.2603 &  3.733 $\pm$  0.012 &  3.780 $\pm$  0.003 \\ 
         TT Aql &    55135.8237 &  3.736 $\pm$  0.011 &  3.794 $\pm$  0.005 \\ 
         TT Aql &    55136.3767 &  3.740 $\pm$  0.006 &  3.822 $\pm$  0.004 \\ 
         TT Aql &    55136.8283 &  3.755 $\pm$  0.008 &  3.843 $\pm$  0.004 \\ 
         TT Aql &    55137.5456 &  3.790 $\pm$  0.009 &  3.885 $\pm$  0.003 \\ 
         TT Aql &    55138.1307 &  3.824 $\pm$  0.009 &  3.928 $\pm$  0.003 \\ 
         TT Aql &    55138.7750 &  3.866 $\pm$  0.013 &  3.973 $\pm$  0.007 \\ 
         TT Aql &    55139.3702 &  3.908 $\pm$  0.003 &  4.018 $\pm$  0.006 \\ 
         TT Aql &    55139.9797 &  3.955 $\pm$  0.008 &  4.060 $\pm$  0.005 \\ 
         TT Aql &    55140.2603 &  3.975 $\pm$  0.008 &  4.076 $\pm$  0.004 \\ 
         TT Aql &    55140.8570 &  4.016 $\pm$  0.007 &  4.095 $\pm$  0.007 \\ 
         TT Aql &    55141.6227 &  4.043 $\pm$  0.010 &  4.073 $\pm$  0.003 \\ 
         TT Aql &    55142.0398 &  4.053 $\pm$  0.003 &  4.054 $\pm$  0.007 \\ 
         TW Nor &    55300.3908 &  6.048 $\pm$  0.008 &  6.080 $\pm$  0.008 \\ 
         TW Nor &    55301.6323 &  6.086 $\pm$  0.009 &  6.153 $\pm$  0.009 \\ 
         TW Nor &    55303.1904 &  6.191 $\pm$  0.002 &  6.274 $\pm$  0.004 \\ 
         TW Nor &    55304.5523 &  6.277 $\pm$  0.007 &  6.298 $\pm$  0.009 \\ 
         TW Nor &    55305.4776 &  6.286 $\pm$  0.016 &  6.256 $\pm$  0.012 \\ 
         TW Nor &    55306.6149 &  6.234 $\pm$  0.012 &  6.197 $\pm$  0.007 \\ 
         TW Nor &    55307.7219 &  6.139 $\pm$  0.011 &  6.099 $\pm$  0.008 \\ 
         TW Nor &    55309.1554 &  6.099 $\pm$  0.015 &  6.059 $\pm$  0.012 \\ 
         TW Nor &    55311.0973 &  6.049 $\pm$  0.012 &  6.075 $\pm$  0.006 \\ 
         TW Nor &    55311.2882 &  6.048 $\pm$  0.006 &  6.087 $\pm$  0.007 \\ 
         TW Nor &    55313.3694 &  6.146 $\pm$  0.011 &  6.223 $\pm$  0.006 \\ 
         TW Nor &    55314.1616 &  6.202 $\pm$  0.011 &  6.286 $\pm$  0.009 \\ 
         TW Nor &    55315.3753 &  6.276 $\pm$  0.012 &  6.294 $\pm$  0.011 \\ 
         TW Nor &    55316.7429 &  6.270 $\pm$  0.011 &  6.236 $\pm$  0.004 \\ 
         TW Nor &    55317.7206 &  6.222 $\pm$  0.008 &  6.184 $\pm$  0.004 \\ 
         TW Nor &    55318.8138 &  6.117 $\pm$  0.011 &  6.063 $\pm$  0.009 \\ 
         TW Nor &    55320.2782 &  6.078 $\pm$  0.008 &  6.046 $\pm$  0.005 \\ 
         TW Nor &    55321.2923 &  6.046 $\pm$  0.008 &  6.044 $\pm$  0.007 \\ 
         TW Nor &    55322.3815 &  6.060 $\pm$  0.004 &  6.101 $\pm$  0.006 \\ 
         TW Nor &    55323.3788 &  6.091 $\pm$  0.006 &  6.163 $\pm$  0.005 \\ 
         TW Nor &    55324.9345 &  6.202 $\pm$  0.005 &  6.280 $\pm$  0.010 \\ 
         TW Nor &    55325.8195 &  6.261 $\pm$  0.013 &  6.307 $\pm$  0.006 \\ 
         TW Nor &    55327.1520 &  6.283 $\pm$  0.010 &  6.251 $\pm$  0.007 \\ 
         TW Nor &    55328.5465 &  6.210 $\pm$  0.006 &  6.176 $\pm$  0.007 \\ 
          T Mon &    55147.1247 &  3.205 $\pm$  0.007 &  3.318 $\pm$  0.005 \\ 
          T Mon &    55147.7513 &  3.219 $\pm$  0.008 &  3.329 $\pm$  0.006 \\ 
          T Mon &    55149.2358 &  3.234 $\pm$  0.007 &  3.362 $\pm$  0.006 \\ 
          T Mon &    55150.3115 &  3.262 $\pm$  0.011 &  3.392 $\pm$  0.006 \\ 
          T Mon &    55151.7245 &  3.307 $\pm$  0.010 &  3.439 $\pm$  0.006 \\ 
          T Mon &    55152.3278 &  3.328 $\pm$  0.005 &  3.461 $\pm$  0.005 \\ 
          T Mon &    55153.4548 &  3.363 $\pm$  0.012 &  3.503 $\pm$  0.002 \\ 
          T Mon &    55155.4972 &  3.458 $\pm$  0.003 &  3.581 $\pm$  0.006 \\ 
          T Mon &    55156.4826 &  3.494 $\pm$  0.008 &  3.616 $\pm$  0.004 \\ 
          T Mon &    55157.7596 &  3.550 $\pm$  0.006 &  3.646 $\pm$  0.005 \\ 
          T Mon &    55158.4486 &  3.579 $\pm$  0.008 &  3.662 $\pm$  0.004 \\ 
          T Mon &    55159.2523 &  3.617 $\pm$  0.006 &  3.677 $\pm$  0.005 \\ 
          T Mon &    55160.8231 &  3.627 $\pm$  0.010 &  3.633 $\pm$  0.006 \\ 
          T Mon &    55161.3902 &  3.603 $\pm$  0.014 &  3.580 $\pm$  0.006 \\ 
          T Mon &    55162.6142 &  3.501 $\pm$  0.006 &  3.466 $\pm$  0.005 \\ 
          T Mon &    55163.8187 &  3.424 $\pm$  0.008 &  3.395 $\pm$  0.005 \\ 
          T Mon &    55164.7666 &  3.384 $\pm$  0.009 &  3.356 $\pm$  0.005 \\ 
          T Mon &    55165.7956 &  3.346 $\pm$  0.008 &  3.325 $\pm$  0.007 \\ 
          T Mon &    55167.2049 &  3.298 $\pm$  0.013 &  3.290 $\pm$  0.005 \\ 
          T Mon &    55168.5140 &  3.265 $\pm$  0.012 &  3.279 $\pm$  0.007 \\ 
          T Mon &    55169.1859 &  3.243 $\pm$  0.007 &  3.280 $\pm$  0.004 \\ 
          T Mon &    55171.2437 &  3.215 $\pm$  0.012 &  3.288 $\pm$  0.005 \\ 
          T Mon &    55171.8524 &  3.204 $\pm$  0.013 &  3.293 $\pm$  0.006 \\ 
          T Mon &    55172.6623 &  3.203 $\pm$  0.008 &  3.298 $\pm$  0.008 \\ 
          T Vul &    55157.0007 &  4.143 $\pm$  0.011 &  4.127 $\pm$  0.009 \\ 
          T Vul &    55158.9978 &  4.064 $\pm$  0.012 &  4.066 $\pm$  0.005 \\ 
          T Vul &    55159.5576 &  4.099 $\pm$  0.014 &  4.110 $\pm$  0.005 \\ 
          T Vul &    55161.1846 &  4.191 $\pm$  0.010 &  4.184 $\pm$  0.005 \\ 
          T Vul &    55161.8526 &  4.079 $\pm$  0.008 &  4.067 $\pm$  0.006 \\ 
          T Vul &    55163.3425 &  4.063 $\pm$  0.008 &  4.064 $\pm$  0.006 \\ 
          T Vul &    55164.5622 &  4.160 $\pm$  0.008 &  4.171 $\pm$  0.006 \\ 
          T Vul &    55165.8239 &  4.155 $\pm$  0.005 &  4.140 $\pm$  0.004 \\ 
          T Vul &    55166.8156 &  4.056 $\pm$  0.010 &  4.042 $\pm$  0.004 \\ 
          T Vul &    55168.0284 &  4.073 $\pm$  0.011 &  4.076 $\pm$  0.007 \\ 
          T Vul &    55169.3193 &  4.195 $\pm$  0.009 &  4.206 $\pm$  0.005 \\ 
          T Vul &    55171.2725 &  4.053 $\pm$  0.008 &  4.044 $\pm$  0.004 \\ 
          T Vul &    55171.8340 &  4.047 $\pm$  0.008 &  4.041 $\pm$  0.002 \\ 
          T Vul &    55173.0077 &  4.116 $\pm$  0.010 &  4.130 $\pm$  0.004 \\ 
          T Vul &    55175.0396 &  4.097 $\pm$  0.013 &  4.079 $\pm$  0.005 \\ 
          T Vul &    55176.0477 &  4.052 $\pm$  0.010 &  4.041 $\pm$  0.004 \\ 
          T Vul &    55177.0240 &  4.083 $\pm$  0.011 &  4.088 $\pm$  0.007 \\ 
          T Vul &    55178.1479 &  4.192 $\pm$  0.008 &  4.202 $\pm$  0.006 \\ 
          T Vul &    55179.0210 &  4.179 $\pm$  0.010 &  4.165 $\pm$  0.005 \\ 
          T Vul &    55180.1108 &  4.058 $\pm$  0.012 &  4.043 $\pm$  0.006 \\ 
          T Vul &    55182.0390 &  4.130 $\pm$  0.010 &  4.140 $\pm$  0.009 \\ 
          T Vul &    55183.1664 &  4.223 $\pm$  0.010 &  4.216 $\pm$  0.006 \\ 
          T Vul &    55184.5492 &  4.058 $\pm$  0.011 &  4.044 $\pm$  0.005 \\ 
          T Vul &    55185.1117 &  4.049 $\pm$  0.007 &  4.042 $\pm$  0.005 \\ 
          U Aql &    55133.9138 &  3.718 $\pm$  0.009 &  3.742 $\pm$  0.005 \\ 
          U Aql &    55135.8326 &  3.868 $\pm$  0.011 &  3.861 $\pm$  0.004 \\ 
          U Aql &    55136.3810 &  3.836 $\pm$  0.012 &  3.815 $\pm$  0.005 \\ 
          U Aql &    55137.6061 &  3.704 $\pm$  0.009 &  3.679 $\pm$  0.005 \\ 
          U Aql &    55138.8359 &  3.674 $\pm$  0.009 &  3.658 $\pm$  0.004 \\ 
          U Aql &    55139.9839 &  3.679 $\pm$  0.011 &  3.676 $\pm$  0.004 \\ 
          U Aql &    55142.1438 &  3.819 $\pm$  0.008 &  3.863 $\pm$  0.005 \\ 
          U Aql &    55142.4448 &  3.849 $\pm$  0.010 &  3.874 $\pm$  0.002 \\ 
          U Aql &    55143.9396 &  3.754 $\pm$  0.011 &  3.726 $\pm$  0.006 \\ 
          U Aql &    55145.1453 &  3.688 $\pm$  0.012 &  3.667 $\pm$  0.004 \\ 
          U Aql &    55147.1083 &  3.688 $\pm$  0.005 &  3.692 $\pm$  0.004 \\ 
          U Aql &    55147.8293 &  3.709 $\pm$  0.008 &  3.730 $\pm$  0.006 \\ 
          U Aql &    55149.3810 &  3.842 $\pm$  0.007 &  3.875 $\pm$  0.004 \\ 
          U Aql &    55150.3703 &  3.842 $\pm$  0.008 &  3.818 $\pm$  0.004 \\ 
          U Aql &    55150.9440 &  3.754 $\pm$  0.009 &  3.730 $\pm$  0.004 \\ 
          U Aql &    55153.0359 &  3.666 $\pm$  0.011 &  3.650 $\pm$  0.006 \\ 
          U Aql &    55153.4884 &  3.655 $\pm$  0.009 &  3.640 $\pm$  0.003 \\ 
          U Aql &    55154.7366 &  3.705 $\pm$  0.008 &  3.722 $\pm$  0.004 \\ 
          U Aql &    55156.2085 &  3.827 $\pm$  0.014 &  3.865 $\pm$  0.007 \\ 
          U Aql &    55156.9786 &  3.865 $\pm$  0.007 &  3.850 $\pm$  0.006 \\ 
          U Aql &    55158.4370 &  3.717 $\pm$  0.012 &  3.689 $\pm$  0.008 \\ 
          U Aql &    55159.4861 &  3.683 $\pm$  0.013 &  3.665 $\pm$  0.003 \\ 
          U Aql &    55160.8607 &  3.665 $\pm$  0.007 &  3.655 $\pm$  0.003 \\ 
          U Aql &    55161.8386 &  3.706 $\pm$  0.008 &  3.725 $\pm$  0.006 \\ 
          U Car &    55376.5113 &  3.266 $\pm$  0.011 &  3.260 $\pm$  0.005 \\ 
          U Car &    55379.3451 &  3.216 $\pm$  0.010 &  3.258 $\pm$  0.005 \\ 
          U Car &    55381.1328 &  3.207 $\pm$  0.013 &  3.266 $\pm$  0.007 \\ 
          U Car &    55382.6264 &  3.201 $\pm$  0.009 &  3.277 $\pm$  0.005 \\ 
          U Car &    55384.6534 &  3.199 $\pm$  0.014 &  3.293 $\pm$  0.007 \\ 
          U Car &    55386.6485 &  3.214 $\pm$  0.011 &  3.315 $\pm$  0.006 \\ 
          U Car &    55387.9300 &  3.225 $\pm$  0.008 &  3.337 $\pm$  0.002 \\ 
          U Car &    55390.0175 &  3.251 $\pm$  0.012 &  3.372 $\pm$  0.006 \\ 
          U Car &    55390.4357 &  3.268 $\pm$  0.008 &  3.379 $\pm$  0.006 \\ 
          U Car &    55393.0963 &  3.325 $\pm$  0.013 &  3.451 $\pm$  0.007 \\ 
          U Car &    55394.3274 &  3.364 $\pm$  0.010 &  3.490 $\pm$  0.002 \\ 
          U Car &    55396.5466 &  3.438 $\pm$  0.011 &  3.574 $\pm$  0.004 \\ 
          U Car &    55397.5465 &  3.477 $\pm$  0.005 &  3.614 $\pm$  0.006 \\ 
          U Car &    55398.5382 &  3.509 $\pm$  0.010 &  3.645 $\pm$  0.004 \\ 
          U Car &    55400.7845 &  3.582 $\pm$  0.012 &  3.697 $\pm$  0.005 \\ 
          U Car &    55402.4972 &  3.615 $\pm$  0.012 &  3.693 $\pm$  0.004 \\ 
          U Car &    55404.7060 &  3.592 $\pm$  0.010 &  3.563 $\pm$  0.003 \\ 
          U Car &    55405.0052 &  3.579 $\pm$  0.010 &  3.548 $\pm$  0.003 \\ 
          U Car &    55406.9435 &  3.515 $\pm$  0.010 &  3.481 $\pm$  0.004 \\ 
          U Car &    55408.2059 &  3.476 $\pm$  0.010 &  3.444 $\pm$  0.005 \\ 
          U Car &    55410.5152 &  3.403 $\pm$  0.014 &  3.369 $\pm$  0.003 \\ 
          U Car &    55411.4490 &  3.373 $\pm$  0.014 &  3.344 $\pm$  0.004 \\ 
          U Car &    55413.4914 &  3.316 $\pm$  0.011 &  3.296 $\pm$  0.003 \\ 
          U Car &    55442.2200 &  3.614 $\pm$  0.006 &  3.651 $\pm$  0.005 \\ 
          U Sgr &    55327.4658 &  3.766 $\pm$  0.009 &  3.769 $\pm$  0.005 \\ 
          U Sgr &    55328.8045 &  3.850 $\pm$  0.007 &  3.885 $\pm$  0.006 \\ 
          U Sgr &    55330.6455 &  3.912 $\pm$  0.006 &  3.889 $\pm$  0.007 \\ 
          U Sgr &    55331.2074 &  3.827 $\pm$  0.014 &  3.798 $\pm$  0.007 \\ 
          U Sgr &    55332.5831 &  3.765 $\pm$  0.013 &  3.744 $\pm$  0.006 \\ 
          U Sgr &    55333.9435 &  3.751 $\pm$  0.012 &  3.746 $\pm$  0.006 \\ 
          U Sgr &    55335.5888 &  3.852 $\pm$  0.011 &  3.891 $\pm$  0.005 \\ 
          U Sgr &    55336.6097 &  3.945 $\pm$  0.012 &  3.956 $\pm$  0.002 \\ 
          U Sgr &    55337.2164 &  3.929 $\pm$  0.010 &  3.907 $\pm$  0.003 \\ 
          U Sgr &    55338.3743 &  3.800 $\pm$  0.012 &  3.773 $\pm$  0.003 \\ 
          U Sgr &    55339.7956 &  3.757 $\pm$  0.009 &  3.746 $\pm$  0.003 \\ 
          U Sgr &    55341.2923 &  3.785 $\pm$  0.012 &  3.799 $\pm$  0.004 \\ 
          U Sgr &    55342.1771 &  3.835 $\pm$  0.012 &  3.872 $\pm$  0.005 \\ 
          U Sgr &    55343.2292 &  3.932 $\pm$  0.004 &  3.956 $\pm$  0.007 \\ 
          U Sgr &    55344.5009 &  3.860 $\pm$  0.008 &  3.831 $\pm$  0.005 \\ 
          U Sgr &    55345.9727 &  3.768 $\pm$  0.013 &  3.749 $\pm$  0.003 \\ 
          U Sgr &    55347.3195 &  3.748 $\pm$  0.010 &  3.742 $\pm$  0.006 \\ 
          U Sgr &    55348.0367 &  3.785 $\pm$  0.008 &  3.799 $\pm$  0.005 \\ 
          U Sgr &    55349.6933 &  3.909 $\pm$  0.007 &  3.945 $\pm$  0.004 \\ 
          U Sgr &    55350.4630 &  3.942 $\pm$  0.011 &  3.925 $\pm$  0.004 \\ 
          U Sgr &    55352.1293 &  3.783 $\pm$  0.008 &  3.761 $\pm$  0.005 \\ 
          U Sgr &    55353.0747 &  3.759 $\pm$  0.014 &  3.744 $\pm$  0.004 \\ 
          U Sgr &    55354.0810 &  3.753 $\pm$  0.009 &  3.741 $\pm$  0.003 \\ 
          U Sgr &    55355.5744 &  3.823 $\pm$  0.007 &  3.861 $\pm$  0.007 \\ 
          U Vul &    55147.1468 &  3.773 $\pm$  0.007 &  3.778 $\pm$  0.004 \\ 
          U Vul &    55149.3664 &  3.907 $\pm$  0.010 &  3.890 $\pm$  0.005 \\ 
          U Vul &    55150.3558 &  3.865 $\pm$  0.012 &  3.832 $\pm$  0.007 \\ 
          U Vul &    55150.8803 &  3.801 $\pm$  0.012 &  3.766 $\pm$  0.006 \\ 
          U Vul &    55153.0179 &  3.724 $\pm$  0.006 &  3.692 $\pm$  0.005 \\ 
          U Vul &    55153.4692 &  3.725 $\pm$  0.004 &  3.692 $\pm$  0.005 \\ 
          U Vul &    55154.7127 &  3.765 $\pm$  0.013 &  3.755 $\pm$  0.007 \\ 
          U Vul &    55156.1141 &  3.827 $\pm$  0.014 &  3.847 $\pm$  0.006 \\ 
          U Vul &    55156.9947 &  3.891 $\pm$  0.012 &  3.889 $\pm$  0.006 \\ 
          U Vul &    55158.4266 &  3.857 $\pm$  0.012 &  3.820 $\pm$  0.006 \\ 
          U Vul &    55159.2740 &  3.770 $\pm$  0.010 &  3.736 $\pm$  0.004 \\ 
          U Vul &    55160.8464 &  3.732 $\pm$  0.010 &  3.699 $\pm$  0.005 \\ 
          U Vul &    55161.8273 &  3.736 $\pm$  0.012 &  3.707 $\pm$  0.005 \\ 
          U Vul &    55163.3486 &  3.780 $\pm$  0.013 &  3.791 $\pm$  0.006 \\ 
          U Vul &    55164.5445 &  3.864 $\pm$  0.010 &  3.876 $\pm$  0.006 \\ 
          U Vul &    55165.6740 &  3.907 $\pm$  0.011 &  3.881 $\pm$  0.006 \\ 
          U Vul &    55166.6441 &  3.826 $\pm$  0.012 &  3.790 $\pm$  0.006 \\ 
          U Vul &    55167.9994 &  3.756 $\pm$  0.012 &  3.719 $\pm$  0.005 \\ 
          U Vul &    55168.9611 &  3.727 $\pm$  0.014 &  3.693 $\pm$  0.008 \\ 
          U Vul &    55171.2667 &  3.781 $\pm$  0.010 &  3.788 $\pm$  0.005 \\ 
          U Vul &    55171.4829 &  3.789 $\pm$  0.007 &  3.802 $\pm$  0.005 \\ 
          U Vul &    55172.6325 &  3.873 $\pm$  0.016 &  3.879 $\pm$  0.007 \\ 
          U Vul &    55174.0143 &  3.896 $\pm$  0.007 &  3.863 $\pm$  0.005 \\ 
          U Vul &    55175.0338 &  3.790 $\pm$  0.014 &  3.751 $\pm$  0.005 \\ 
       V340 Nor &    55300.3827 &  5.477 $\pm$  0.008 &  5.474 $\pm$  0.008 \\ 
       V340 Nor &    55301.6241 &  5.449 $\pm$  0.012 &  5.446 $\pm$  0.005 \\ 
       V340 Nor &    55303.1872 &  5.411 $\pm$  0.006 &  5.419 $\pm$  0.010 \\ 
       V340 Nor &    55304.5551 &  5.401 $\pm$  0.007 &  5.432 $\pm$  0.007 \\ 
       V340 Nor &    55305.4709 &  5.415 $\pm$  0.012 &  5.464 $\pm$  0.008 \\ 
       V340 Nor &    55306.6212 &  5.443 $\pm$  0.010 &  5.514 $\pm$  0.007 \\ 
       V340 Nor &    55307.7283 &  5.480 $\pm$  0.006 &  5.545 $\pm$  0.008 \\ 
       V340 Nor &    55309.1583 &  5.509 $\pm$  0.012 &  5.532 $\pm$  0.007 \\ 
       V340 Nor &    55311.1001 &  5.487 $\pm$  0.011 &  5.488 $\pm$  0.007 \\ 
       V340 Nor &    55311.2850 &  5.483 $\pm$  0.011 &  5.483 $\pm$  0.010 \\ 
       V340 Nor &    55313.3723 &  5.431 $\pm$  0.014 &  5.433 $\pm$  0.004 \\ 
       V340 Nor &    55314.1584 &  5.414 $\pm$  0.008 &  5.423 $\pm$  0.007 \\ 
       V340 Nor &    55315.3782 &  5.402 $\pm$  0.010 &  5.423 $\pm$  0.009 \\ 
       V340 Nor &    55316.7396 &  5.415 $\pm$  0.011 &  5.461 $\pm$  0.004 \\ 
       V340 Nor &    55317.7173 &  5.437 $\pm$  0.010 &  5.505 $\pm$  0.011 \\ 
       V340 Nor &    55318.8105 &  5.474 $\pm$  0.011 &  5.541 $\pm$  0.008 \\ 
       V340 Nor &    55320.2749 &  5.506 $\pm$  0.012 &  5.534 $\pm$  0.007 \\ 
       V340 Nor &    55321.2890 &  5.508 $\pm$  0.012 &  5.516 $\pm$  0.009 \\ 
       V340 Nor &    55322.3782 &  5.487 $\pm$  0.013 &  5.491 $\pm$  0.007 \\ 
       V340 Nor &    55323.3756 &  5.459 $\pm$  0.005 &  5.465 $\pm$  0.007 \\ 
       V340 Nor &    55324.9312 &  5.427 $\pm$  0.008 &  5.429 $\pm$  0.006 \\ 
       V340 Nor &    55325.8224 &  5.415 $\pm$  0.012 &  5.422 $\pm$  0.007 \\ 
       V340 Nor &    55327.1549 &  5.402 $\pm$  0.014 &  5.435 $\pm$  0.005 \\ 
       V340 Nor &    55328.5385 &  5.422 $\pm$  0.006 &  5.483 $\pm$  0.008 \\ 
       V367 Sct &    55327.4693 &  6.468 $\pm$  0.006 &  6.427 $\pm$  0.006 \\ 
       V367 Sct &    55328.8010 &  6.376 $\pm$  0.017 &  6.339 $\pm$  0.008 \\ 
       V367 Sct &    55330.6419 &  6.422 $\pm$  0.016 &  6.412 $\pm$  0.005 \\ 
       V367 Sct &    55331.2108 &  6.461 $\pm$  0.015 &  6.462 $\pm$  0.010 \\ 
       V367 Sct &    55332.5865 &  6.507 $\pm$  0.009 &  6.479 $\pm$  0.009 \\ 
       V367 Sct &    55333.9469 &  6.392 $\pm$  0.015 &  6.355 $\pm$  0.010 \\ 
       V367 Sct &    55335.5822 &  6.419 $\pm$  0.015 &  6.394 $\pm$  0.008 \\ 
       V367 Sct &    55336.6130 &  6.453 $\pm$  0.009 &  6.426 $\pm$  0.008 \\ 
       V367 Sct &    55337.1844 &  6.464 $\pm$  0.018 &  6.427 $\pm$  0.010 \\ 
       V367 Sct &    55338.3648 &  6.458 $\pm$  0.005 &  6.432 $\pm$  0.004 \\ 
       V367 Sct &    55339.8047 &  6.460 $\pm$  0.010 &  6.427 $\pm$  0.009 \\ 
       V367 Sct &    55341.3016 &  6.403 $\pm$  0.017 &  6.365 $\pm$  0.009 \\ 
       V367 Sct &    55342.1676 &  6.383 $\pm$  0.008 &  6.343 $\pm$  0.007 \\ 
       V367 Sct &    55343.2386 &  6.412 $\pm$  0.009 &  6.400 $\pm$  0.012 \\ 
       V367 Sct &    55344.5042 &  6.486 $\pm$  0.014 &  6.485 $\pm$  0.008 \\ 
       V367 Sct &    55345.9761 &  6.452 $\pm$  0.018 &  6.415 $\pm$  0.006 \\ 
       V367 Sct &    55347.3228 &  6.384 $\pm$  0.016 &  6.348 $\pm$  0.011 \\ 
       V367 Sct &    55348.0401 &  6.391 $\pm$  0.007 &  6.375 $\pm$  0.007 \\ 
       V367 Sct &    55349.6967 &  6.461 $\pm$  0.016 &  6.452 $\pm$  0.005 \\ 
       V367 Sct &    55350.4663 &  6.477 $\pm$  0.012 &  6.450 $\pm$  0.009 \\ 
       V367 Sct &    55352.1178 &  6.432 $\pm$  0.011 &  6.406 $\pm$  0.015 \\ 
       V367 Sct &    55353.0781 &  6.430 $\pm$  0.011 &  6.402 $\pm$  0.011 \\ 
       V367 Sct &    55354.0845 &  6.420 $\pm$  0.016 &  6.382 $\pm$  0.006 \\ 
       V367 Sct &    55355.5707 &  6.399 $\pm$  0.009 &  6.379 $\pm$  0.010 \\ 
          V Cen &    55300.3880 &  4.519 $\pm$  0.012 &  4.500 $\pm$  0.002 \\ 
          V Cen &    55301.6294 &  4.356 $\pm$  0.013 &  4.328 $\pm$  0.004 \\ 
          V Cen &    55303.1816 &  4.344 $\pm$  0.015 &  4.337 $\pm$  0.007 \\ 
          V Cen &    55304.5634 &  4.441 $\pm$  0.007 &  4.457 $\pm$  0.005 \\ 
          V Cen &    55305.4825 &  4.535 $\pm$  0.007 &  4.541 $\pm$  0.003 \\ 
          V Cen &    55306.6263 &  4.381 $\pm$  0.010 &  4.360 $\pm$  0.001 \\ 
          V Cen &    55307.7189 &  4.336 $\pm$  0.013 &  4.319 $\pm$  0.004 \\ 
          V Cen &    55309.1666 &  4.364 $\pm$  0.013 &  4.368 $\pm$  0.003 \\ 
          V Cen &    55311.0944 &  4.536 $\pm$  0.010 &  4.530 $\pm$  0.007 \\ 
          V Cen &    55311.2931 &  4.530 $\pm$  0.014 &  4.510 $\pm$  0.004 \\ 
          V Cen &    55313.3806 &  4.334 $\pm$  0.006 &  4.320 $\pm$  0.005 \\ 
          V Cen &    55314.1666 &  4.341 $\pm$  0.011 &  4.342 $\pm$  0.007 \\ 
          V Cen &    55315.3865 &  4.423 $\pm$  0.013 &  4.442 $\pm$  0.005 \\ 
          V Cen &    55316.7477 &  4.528 $\pm$  0.010 &  4.515 $\pm$  0.004 \\ 
          V Cen &    55317.7254 &  4.372 $\pm$  0.011 &  4.352 $\pm$  0.004 \\ 
          V Cen &    55318.8186 &  4.335 $\pm$  0.013 &  4.318 $\pm$  0.007 \\ 
          V Cen &    55320.2831 &  4.372 $\pm$  0.012 &  4.376 $\pm$  0.008 \\ 
          V Cen &    55321.2972 &  4.466 $\pm$  0.011 &  4.488 $\pm$  0.002 \\ 
          V Cen &    55322.3862 &  4.512 $\pm$  0.014 &  4.494 $\pm$  0.007 \\ 
          V Cen &    55323.3695 &  4.367 $\pm$  0.014 &  4.343 $\pm$  0.005 \\ 
          V Cen &    55324.9250 &  4.337 $\pm$  0.007 &  4.328 $\pm$  0.005 \\ 
          V Cen &    55325.8164 &  4.375 $\pm$  0.011 &  4.381 $\pm$  0.007 \\ 
          V Cen &    55327.1631 &  4.508 $\pm$  0.011 &  4.528 $\pm$  0.006 \\ 
          V Cen &    55328.5434 &  4.387 $\pm$  0.011 &  4.365 $\pm$  0.001 \\ 
         WZ Sgr &    55323.6983 &  4.527 $\pm$  0.008 &  4.497 $\pm$  0.006 \\ 
         WZ Sgr &    55324.9378 &  4.425 $\pm$  0.013 &  4.401 $\pm$  0.006 \\ 
         WZ Sgr &    55325.2879 &  4.404 $\pm$  0.010 &  4.379 $\pm$  0.008 \\ 
         WZ Sgr &    55326.4704 &  4.353 $\pm$  0.006 &  4.331 $\pm$  0.006 \\ 
         WZ Sgr &    55327.4631 &  4.313 $\pm$  0.012 &  4.300 $\pm$  0.005 \\ 
         WZ Sgr &    55328.1526 &  4.284 $\pm$  0.012 &  4.292 $\pm$  0.005 \\ 
         WZ Sgr &    55328.8079 &  4.264 $\pm$  0.012 &  4.290 $\pm$  0.006 \\ 
         WZ Sgr &    55329.8662 &  4.239 $\pm$  0.009 &  4.299 $\pm$  0.006 \\ 
         WZ Sgr &    55330.6575 &  4.220 $\pm$  0.007 &  4.307 $\pm$  0.006 \\ 
         WZ Sgr &    55331.6043 &  4.214 $\pm$  0.011 &  4.314 $\pm$  0.005 \\ 
         WZ Sgr &    55332.5778 &  4.213 $\pm$  0.007 &  4.331 $\pm$  0.004 \\ 
         WZ Sgr &    55333.3690 &  4.218 $\pm$  0.011 &  4.348 $\pm$  0.006 \\ 
         WZ Sgr &    55334.5890 &  4.238 $\pm$  0.011 &  4.381 $\pm$  0.009 \\ 
         WZ Sgr &    55335.5791 &  4.264 $\pm$  0.008 &  4.414 $\pm$  0.007 \\ 
         WZ Sgr &    55336.6171 &  4.297 $\pm$  0.010 &  4.456 $\pm$  0.009 \\ 
         WZ Sgr &    55337.2110 &  4.324 $\pm$  0.012 &  4.483 $\pm$  0.009 \\ 
         WZ Sgr &    55338.3689 &  4.376 $\pm$  0.010 &  4.537 $\pm$  0.007 \\ 
         WZ Sgr &    55339.0247 &  4.413 $\pm$  0.014 &  4.569 $\pm$  0.008 \\ 
         WZ Sgr &    55339.8016 &  4.449 $\pm$  0.012 &  4.606 $\pm$  0.007 \\ 
         WZ Sgr &    55341.2984 &  4.525 $\pm$  0.012 &  4.662 $\pm$  0.006 \\ 
         WZ Sgr &    55342.1717 &  4.560 $\pm$  0.013 &  4.665 $\pm$  0.005 \\ 
         WZ Sgr &    55343.2353 &  4.597 $\pm$  0.011 &  4.647 $\pm$  0.006 \\ 
         WZ Sgr &    55343.5252 &  4.613 $\pm$  0.006 &  4.655 $\pm$  0.006 \\ 
         WZ Sgr &    55344.4955 &  4.620 $\pm$  0.017 &  4.636 $\pm$  0.006 \\ 
          W Sgr &    55323.7177 &  2.643 $\pm$  0.012 &  2.632 $\pm$  0.003 \\ 
          W Sgr &    55324.9481 &  2.685 $\pm$  0.011 &  2.706 $\pm$  0.005 \\ 
          W Sgr &    55326.4777 &  2.810 $\pm$  0.009 &  2.852 $\pm$  0.006 \\ 
          W Sgr &    55327.4550 &  2.860 $\pm$  0.010 &  2.837 $\pm$  0.004 \\ 
          W Sgr &    55328.5525 &  2.724 $\pm$  0.009 &  2.697 $\pm$  0.003 \\ 
          W Sgr &    55330.6384 &  2.639 $\pm$  0.009 &  2.616 $\pm$  0.005 \\ 
          W Sgr &    55331.2041 &  2.632 $\pm$  0.010 &  2.617 $\pm$  0.006 \\ 
          W Sgr &    55332.5950 &  2.686 $\pm$  0.011 &  2.708 $\pm$  0.005 \\ 
          W Sgr &    55333.9375 &  2.798 $\pm$  0.006 &  2.845 $\pm$  0.006 \\ 
          W Sgr &    55334.5980 &  2.859 $\pm$  0.005 &  2.868 $\pm$  0.006 \\ 
          W Sgr &    55336.5993 &  2.698 $\pm$  0.010 &  2.673 $\pm$  0.003 \\ 
          W Sgr &    55337.2208 &  2.679 $\pm$  0.013 &  2.661 $\pm$  0.003 \\ 
          W Sgr &    55338.3789 &  2.627 $\pm$  0.011 &  2.611 $\pm$  0.004 \\ 
          W Sgr &    55339.7925 &  2.679 $\pm$  0.006 &  2.687 $\pm$  0.003 \\ 
          W Sgr &    55341.2891 &  2.770 $\pm$  0.009 &  2.821 $\pm$  0.007 \\ 
          W Sgr &    55342.1850 &  2.852 $\pm$  0.009 &  2.865 $\pm$  0.005 \\ 
          W Sgr &    55343.2259 &  2.802 $\pm$  0.007 &  2.779 $\pm$  0.005 \\ 
          W Sgr &    55344.4889 &  2.688 $\pm$  0.011 &  2.665 $\pm$  0.005 \\ 
          W Sgr &    55345.9665 &  2.630 $\pm$  0.008 &  2.612 $\pm$  0.004 \\ 
          W Sgr &    55347.3135 &  2.673 $\pm$  0.010 &  2.679 $\pm$  0.002 \\ 
          W Sgr &    55348.0307 &  2.701 $\pm$  0.008 &  2.732 $\pm$  0.005 \\ 
          W Sgr &    55349.6871 &  2.847 $\pm$  0.009 &  2.868 $\pm$  0.005 \\ 
          W Sgr &    55350.4570 &  2.841 $\pm$  0.009 &  2.819 $\pm$  0.004 \\ 
          W Sgr &    55352.1228 &  2.682 $\pm$  0.007 &  2.661 $\pm$  0.006 \\ 
          X Cyg &    55155.0412 &  3.595 $\pm$  0.008 &  3.587 $\pm$  0.005 \\ 
          X Cyg &    55155.5156 &  3.577 $\pm$  0.011 &  3.582 $\pm$  0.004 \\ 
          X Cyg &    55156.2337 &  3.552 $\pm$  0.010 &  3.576 $\pm$  0.004 \\ 
          X Cyg &    55157.2008 &  3.540 $\pm$  0.005 &  3.589 $\pm$  0.006 \\ 
          X Cyg &    55157.8711 &  3.529 $\pm$  0.009 &  3.599 $\pm$  0.004 \\ 
          X Cyg &    55158.4237 &  3.536 $\pm$  0.008 &  3.614 $\pm$  0.005 \\ 
          X Cyg &    55158.9902 &  3.542 $\pm$  0.008 &  3.631 $\pm$  0.006 \\ 
          X Cyg &    55159.5609 &  3.547 $\pm$  0.014 &  3.649 $\pm$  0.008 \\ 
          X Cyg &    55160.8372 &  3.595 $\pm$  0.010 &  3.706 $\pm$  0.003 \\ 
          X Cyg &    55161.1879 &  3.613 $\pm$  0.014 &  3.732 $\pm$  0.003 \\ 
          X Cyg &    55161.8208 &  3.644 $\pm$  0.010 &  3.770 $\pm$  0.002 \\ 
          X Cyg &    55162.3676 &  3.676 $\pm$  0.014 &  3.799 $\pm$  0.004 \\ 
          X Cyg &    55163.3388 &  3.747 $\pm$  0.007 &  3.862 $\pm$  0.005 \\ 
          X Cyg &    55163.7671 &  3.767 $\pm$  0.009 &  3.886 $\pm$  0.005 \\ 
          X Cyg &    55164.5585 &  3.821 $\pm$  0.007 &  3.919 $\pm$  0.003 \\ 
          X Cyg &    55165.1890 &  3.853 $\pm$  0.012 &  3.925 $\pm$  0.004 \\ 
          X Cyg &    55165.8181 &  3.866 $\pm$  0.009 &  3.895 $\pm$  0.003 \\ 
          X Cyg &    55166.4610 &  3.902 $\pm$  0.006 &  3.907 $\pm$  0.007 \\ 
          X Cyg &    55167.2193 &  3.925 $\pm$  0.015 &  3.926 $\pm$  0.004 \\ 
          X Cyg &    55168.0248 &  3.837 $\pm$  0.009 &  3.810 $\pm$  0.006 \\ 
          X Cyg &    55168.5238 &  3.781 $\pm$  0.009 &  3.753 $\pm$  0.004 \\ 
          X Cyg &    55169.3157 &  3.713 $\pm$  0.013 &  3.689 $\pm$  0.006 \\ 
          X Cyg &    55169.8973 &  3.682 $\pm$  0.011 &  3.659 $\pm$  0.003 \\ 
          X Cyg &    55171.1101 &  3.616 $\pm$  0.010 &  3.603 $\pm$  0.003 \\ 
          X Sgr &    55323.7028 &  2.387 $\pm$  0.010 &  2.384 $\pm$  0.006 \\ 
          X Sgr &    55324.9452 &  2.460 $\pm$  0.014 &  2.472 $\pm$  0.004 \\ 
          X Sgr &    55326.4749 &  2.523 $\pm$  0.012 &  2.498 $\pm$  0.003 \\ 
          X Sgr &    55327.4522 &  2.423 $\pm$  0.006 &  2.390 $\pm$  0.008 \\ 
          X Sgr &    55328.5497 &  2.362 $\pm$  0.015 &  2.335 $\pm$  0.008 \\ 
          X Sgr &    55330.6312 &  2.386 $\pm$  0.011 &  2.374 $\pm$  0.007 \\ 
          X Sgr &    55331.1924 &  2.411 $\pm$  0.012 &  2.413 $\pm$  0.006 \\ 
          X Sgr &    55332.5748 &  2.504 $\pm$  0.011 &  2.516 $\pm$  0.009 \\ 
          X Sgr &    55333.9346 &  2.482 $\pm$  0.005 &  2.461 $\pm$  0.010 \\ 
          X Sgr &    55334.6016 &  2.409 $\pm$  0.011 &  2.378 $\pm$  0.007 \\ 
          X Sgr &    55336.5965 &  2.362 $\pm$  0.005 &  2.337 $\pm$  0.004 \\ 
          X Sgr &    55337.2244 &  2.361 $\pm$  0.012 &  2.348 $\pm$  0.006 \\ 
          X Sgr &    55338.3824 &  2.423 $\pm$  0.012 &  2.434 $\pm$  0.009 \\ 
          X Sgr &    55339.7897 &  2.521 $\pm$  0.010 &  2.521 $\pm$  0.006 \\ 
          X Sgr &    55341.2863 &  2.441 $\pm$  0.005 &  2.413 $\pm$  0.005 \\ 
          X Sgr &    55342.1822 &  2.374 $\pm$  0.009 &  2.344 $\pm$  0.007 \\ 
          X Sgr &    55343.2230 &  2.357 $\pm$  0.016 &  2.336 $\pm$  0.008 \\ 
          X Sgr &    55344.4924 &  2.369 $\pm$  0.014 &  2.360 $\pm$  0.005 \\ 
          X Sgr &    55345.9636 &  2.456 $\pm$  0.011 &  2.474 $\pm$  0.006 \\ 
          X Sgr &    55347.3106 &  2.537 $\pm$  0.014 &  2.516 $\pm$  0.006 \\ 
          X Sgr &    55348.0278 &  2.482 $\pm$  0.010 &  2.453 $\pm$  0.003 \\ 
          X Sgr &    55349.6842 &  2.358 $\pm$  0.012 &  2.335 $\pm$  0.012 \\ 
          X Sgr &    55350.4541 &  2.356 $\pm$  0.009 &  2.332 $\pm$  0.006 \\ 
          X Sgr &    55352.1263 &  2.408 $\pm$  0.007 &  2.409 $\pm$  0.010 \\ 
          Y Oph &    55323.7222 &  2.482 $\pm$  0.009 &  2.469 $\pm$  0.007 \\ 
          Y Oph &    55324.9528 &  2.495 $\pm$  0.013 &  2.496 $\pm$  0.005 \\ 
          Y Oph &    55326.4823 &  2.529 $\pm$  0.011 &  2.531 $\pm$  0.006 \\ 
          Y Oph &    55327.4597 &  2.549 $\pm$  0.011 &  2.549 $\pm$  0.008 \\ 
          Y Oph &    55328.5569 &  2.577 $\pm$  0.007 &  2.564 $\pm$  0.008 \\ 
          Y Oph &    55330.6541 &  2.604 $\pm$  0.016 &  2.571 $\pm$  0.007 \\ 
          Y Oph &    55331.1966 &  2.605 $\pm$  0.005 &  2.564 $\pm$  0.006 \\ 
          Y Oph &    55332.5911 &  2.566 $\pm$  0.016 &  2.528 $\pm$  0.003 \\ 
          Y Oph &    55333.9516 &  2.528 $\pm$  0.010 &  2.481 $\pm$  0.005 \\ 
          Y Oph &    55334.6056 &  2.515 $\pm$  0.009 &  2.468 $\pm$  0.006 \\ 
          Y Oph &    55336.6037 &  2.492 $\pm$  0.011 &  2.442 $\pm$  0.006 \\ 
          Y Oph &    55337.1924 &  2.483 $\pm$  0.011 &  2.442 $\pm$  0.009 \\ 
          Y Oph &    55338.3586 &  2.476 $\pm$  0.011 &  2.435 $\pm$  0.006 \\ 
          Y Oph &    55339.8126 &  2.473 $\pm$  0.018 &  2.449 $\pm$  0.006 \\ 
          Y Oph &    55341.3096 &  2.488 $\pm$  0.007 &  2.481 $\pm$  0.006 \\ 
          Y Oph &    55342.1552 &  2.499 $\pm$  0.013 &  2.498 $\pm$  0.003 \\ 
          Y Oph &    55343.2468 &  2.525 $\pm$  0.009 &  2.524 $\pm$  0.005 \\ 
          Y Oph &    55344.4848 &  2.550 $\pm$  0.006 &  2.550 $\pm$  0.006 \\ 
          Y Oph &    55345.9590 &  2.581 $\pm$  0.015 &  2.570 $\pm$  0.004 \\ 
          Y Oph &    55347.3062 &  2.599 $\pm$  0.017 &  2.574 $\pm$  0.004 \\ 
          Y Oph &    55348.0234 &  2.604 $\pm$  0.012 &  2.574 $\pm$  0.002 \\ 
          Y Oph &    55349.6794 &  2.571 $\pm$  0.006 &  2.527 $\pm$  0.006 \\ 
          Y Oph &    55350.4497 &  2.547 $\pm$  0.012 &  2.497 $\pm$  0.005 \\ 
          Y Oph &    55352.1111 &  2.512 $\pm$  0.009 &  2.460 $\pm$  0.004 \\ 
          Y Sgr &    55324.9405 &  3.448 $\pm$  0.009 &  3.462 $\pm$  0.006 \\ 
          Y Sgr &    55326.4855 &  3.585 $\pm$  0.014 &  3.608 $\pm$  0.005 \\ 
          Y Sgr &    55327.7876 &  3.500 $\pm$  0.004 &  3.474 $\pm$  0.008 \\ 
          Y Sgr &    55328.7978 &  3.428 $\pm$  0.006 &  3.406 $\pm$  0.007 \\ 
          Y Sgr &    55330.6342 &  3.442 $\pm$  0.010 &  3.451 $\pm$  0.005 \\ 
          Y Sgr &    55331.1999 &  3.482 $\pm$  0.007 &  3.501 $\pm$  0.007 \\ 
          Y Sgr &    55332.5804 &  3.606 $\pm$  0.010 &  3.613 $\pm$  0.006 \\ 
          Y Sgr &    55333.9408 &  3.452 $\pm$  0.012 &  3.429 $\pm$  0.007 \\ 
          Y Sgr &    55335.5861 &  3.420 $\pm$  0.013 &  3.413 $\pm$  0.006 \\ 
          Y Sgr &    55336.6070 &  3.458 $\pm$  0.013 &  3.467 $\pm$  0.006 \\ 
          Y Sgr &    55337.2137 &  3.504 $\pm$  0.011 &  3.525 $\pm$  0.006 \\ 
          Y Sgr &    55338.3716 &  3.608 $\pm$  0.008 &  3.614 $\pm$  0.005 \\ 
          Y Sgr &    55339.7988 &  3.448 $\pm$  0.012 &  3.426 $\pm$  0.005 \\ 
          Y Sgr &    55341.2955 &  3.420 $\pm$  0.009 &  3.411 $\pm$  0.005 \\ 
          Y Sgr &    55342.1744 &  3.441 $\pm$  0.006 &  3.452 $\pm$  0.006 \\ 
          Y Sgr &    55343.2324 &  3.525 $\pm$  0.013 &  3.551 $\pm$  0.008 \\ 
          Y Sgr &    55344.4982 &  3.596 $\pm$  0.012 &  3.579 $\pm$  0.005 \\ 
          Y Sgr &    55345.9699 &  3.429 $\pm$  0.008 &  3.412 $\pm$  0.006 \\ 
          Y Sgr &    55347.3168 &  3.426 $\pm$  0.007 &  3.423 $\pm$  0.005 \\ 
          Y Sgr &    55348.0340 &  3.448 $\pm$  0.008 &  3.456 $\pm$  0.006 \\ 
          Y Sgr &    55349.6905 &  3.596 $\pm$  0.008 &  3.616 $\pm$  0.005 \\ 
          Y Sgr &    55350.4602 &  3.576 $\pm$  0.007 &  3.556 $\pm$  0.007 \\ 
          Y Sgr &    55352.1146 &  3.421 $\pm$  0.012 &  3.402 $\pm$  0.007 \\ 
          Y Sgr &    55353.0719 &  3.421 $\pm$  0.010 &  3.417 $\pm$  0.006 \\ 
     \zeta  Gem &    55522.3298 &  2.000 $\pm$  0.011 &  2.054 $\pm$  0.008 \\ 
     \zeta  Gem &    55524.0373 &  2.087 $\pm$  0.008 &  2.124 $\pm$  0.008 \\ 
     \zeta  Gem &    55525.3853 &  2.106 $\pm$  0.018 &  2.100 $\pm$  0.006 \\ 
     \zeta  Gem &    55526.1762 &  2.097 $\pm$  0.009 &  2.080 $\pm$  0.017 \\ 
     \zeta  Gem &    55527.2407 &  2.060 $\pm$  0.015 &  2.043 $\pm$  0.010 \\ 
     \zeta  Gem &    55528.4773 &  2.004 $\pm$  0.014 &  1.983 $\pm$  0.004 \\ 
     \zeta  Gem &    55529.5898 &  1.962 $\pm$  0.011 &  1.953 $\pm$  0.008 \\ 
     \zeta  Gem &    55530.8220 &  1.951 $\pm$  0.016 &  1.974 $\pm$  0.010 \\ 
     \zeta  Gem &    55532.9351 &  2.022 $\pm$  0.009 &  2.081 $\pm$  0.006 \\ 
     \zeta  Gem &    55533.7095 &  2.067 $\pm$  0.012 &  2.120 $\pm$  0.008 \\ 
     \zeta  Gem &    55535.3244 &  2.112 $\pm$  0.009 &  2.105 $\pm$  0.007 \\ 
     \zeta  Gem &    55535.8807 &  2.106 $\pm$  0.012 &  2.095 $\pm$  0.009 \\ 
     \zeta  Gem &    55537.1609 &  2.065 $\pm$  0.009 &  2.054 $\pm$  0.009 \\ 
     \zeta  Gem &    55539.9699 &  1.957 $\pm$  0.011 &  1.952 $\pm$  0.010 \\ 
     \zeta  Gem &    55540.9589 &  1.948 $\pm$  0.012 &  1.965 $\pm$  0.006 \\ 
     \zeta  Gem &    55542.8552 &  2.007 $\pm$  0.015 &  2.063 $\pm$  0.009 \\ 
     \zeta  Gem &    55543.8115 &  2.069 $\pm$  0.010 &  2.117 $\pm$  0.007 \\ 
     \zeta  Gem &    55544.8339 &  2.105 $\pm$  0.010 &  2.115 $\pm$  0.011 \\ 
     \zeta  Gem &    55545.4641 &  2.104 $\pm$  0.014 &  2.106 $\pm$  0.009 \\ 
     \zeta  Gem &    55546.9797 &  2.082 $\pm$  0.009 &  2.067 $\pm$  0.005 \\ 
     \zeta  Gem &    55547.7386 &  2.048 $\pm$  0.009 &  2.036 $\pm$  0.010 \\ 
     \zeta  Gem &    55548.9866 &  1.988 $\pm$  0.010 &  1.977 $\pm$  0.010 \\ 
     \zeta  Gem &    55550.4846 &  1.953 $\pm$  0.013 &  1.949 $\pm$  0.006 \\ 
      \ell  Car &    55300.4451 &  0.980 $\pm$  0.017 &  1.163 $\pm$  0.005 \\ 
      \ell  Car &    55301.6401 &  1.009 $\pm$  0.016 &  1.192 $\pm$  0.013 \\ 
      \ell  Car &    55303.1777 &  1.042 $\pm$  0.023 &  1.220 $\pm$  0.010 \\ 
      \ell  Car &    55305.4882 &  1.099 $\pm$  0.020 &  1.254 $\pm$  0.019 \\ 
      \ell  Car &    55306.0517 &  1.109 $\pm$  0.020 &  1.254 $\pm$  0.011 \\ 
      \ell  Car &    55307.7147 &  1.112 $\pm$  0.021 &  1.206 $\pm$  0.011 \\ 
      \ell  Car &    55308.6803 &  1.097 $\pm$  0.028 &  1.141 $\pm$  0.007 \\ 
      \ell  Car &    55310.5958 &  1.035 $\pm$  0.012 &  1.036 $\pm$  0.014 \\ 
      \ell  Car &    55311.6611 &  1.003 $\pm$  0.016 &  0.992 $\pm$  0.006 \\ 
      \ell  Car &    55313.4075 &  0.949 $\pm$  0.022 &  0.956 $\pm$  0.014 \\ 
      \ell  Car &    55315.4333 &  0.905 $\pm$  0.015 &  0.950 $\pm$  0.007 \\ 
      \ell  Car &    55316.7527 &  0.872 $\pm$  0.018 &  0.947 $\pm$  0.014 \\ 
      \ell  Car &    55318.2434 &  0.843 $\pm$  0.014 &  0.946 $\pm$  0.013 \\ 
      \ell  Car &    55319.4832 &  0.845 $\pm$  0.018 &  0.953 $\pm$  0.015 \\ 
      \ell  Car &    55321.3023 &  0.815 $\pm$  0.019 &  0.953 $\pm$  0.010 \\ 
      \ell  Car &    55322.3909 &  0.808 $\pm$  0.011 &  0.959 $\pm$  0.015 \\ 
      \ell  Car &    55323.9285 &  0.798 $\pm$  0.024 &  0.957 $\pm$  0.010 \\ 
      \ell  Car &    55324.9632 &  0.812 $\pm$  0.016 &  0.963 $\pm$  0.012 \\ 
      \ell  Car &    55327.1678 &  0.822 $\pm$  0.012 &  0.989 $\pm$  0.009 \\ 
      \ell  Car &    55328.5307 &  0.823 $\pm$  0.012 &  1.003 $\pm$  0.007 \\ 
      \ell  Car &    55329.8869 &  0.861 $\pm$  0.012 &  1.035 $\pm$  0.004 \\ 
      \ell  Car &    55330.9327 &  0.869 $\pm$  0.016 &  1.043 $\pm$  0.008 \\ 
      \ell  Car &    55333.3785 &  0.917 $\pm$  0.017 &  1.099 $\pm$  0.009 \\ 
      \ell  Car &    55333.9111 &  0.925 $\pm$  0.019 &  1.105 $\pm$  0.011 \\ 

